Completeness of the ZX-Calculus

The ZX-Calculus is a graphical language for diagrammatic reasoning in quantum mechanics and quantum information theory. It comes equipped with an equational presentation. We focus here on a very important property of the language: completeness, which roughly ensures the equational theory captures all of quantum mechanics. We first improve on the known-to-be-complete presentation for the so-called Clifford fragment of the language - a restriction that is not universal - by adding some axioms. Thanks to a system of back-and-forth translation between the ZX-Calculus and a third-party complete graphical language, we prove that the provided axiomatisation is complete for the first approximately universal fragment of the language, namely Clifford+T. We then prove that the expressive power of this presentation, though aimed at achieving completeness for the aforementioned restriction, extends beyond Clifford+T, to a class of diagrams that we call linear with Clifford+T constants. We use another version of the third-party language - and an adapted system of back-and-forth translation - to complete the language for the ZX-Calculus as a whole, that is, with no restriction. We briefly discuss the added axioms, and finally, we provide a complete axiomatisation for an altered version of the language which involves an additional generator, making the presentation simpler.

==> figures/1-input-diagrams/1-input-diagrams_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (3)  at (0.0, 0.0) {$D_1$};
		\node [style=none] (5)  at (0.5, 0.25) {};
		\node [style=none] (6)  at (-0.5, 0.25) {};
		\node [style=none] (8)  at (-0.5, -0.25) {};
		\node [style=none] (12)  at (-0.25, -0.25) {};
		\node [style=none] (14)  at (-0.25, -0.75) {};
		\node [style=none] (15)  at (0.25, -0.25) {};
		\node [style=none] (18)  at (0.5, -0.25) {};
		\node [style=none] (19)  at (0.25, -0.75) {};
		\node [style=none] (20)  at (0.0, 0.25) {};
		\node [style=none] (23)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5.center) to (18.center);
		\draw [style=none] (6.center) to (8.center);
		\draw [style=none] (6.center) to (5.center);
		\draw [style=none] (12.center) to (14.center);
		\draw [style=none] (15.center) to (19.center);
		\draw [style=none] (18.center) to (8.center);
		\draw (20.center) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-input-diagrams/1-input-diagrams_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.25) {};
		\node [style=none] (1)  at (0.25, -0.75) {};
		\node [style=none] (4)  at (-0.5, -0.25) {};
		\node [style=none] (7)  at (-0.25, -0.25) {};
		\node [style=none] (9)  at (0.25, -0.25) {};
		\node [style=none] (10)  at (0.5, 0.25) {};
		\node [style=none] (11)  at (0.5, -0.25) {};
		\node [style=none] (13)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (16)  at (-0.25, -0.75) {};
		\node [style=none] (21)  at (0.0, 0.0) {$D_2$};
		\node [style=none] (22)  at (0.0, 0.25) {};
		\node [style=none] (24)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none] (0.center) to (10.center);
		\draw [style=none] (7.center) to (16.center);
		\draw [style=none] (9.center) to (1.center);
		\draw [style=none] (10.center) to (11.center);
		\draw [style=none] (11.center) to (4.center);
		\draw (22.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-over-sqrt2-ZW-to-ZX/1-over-sqrt2-ZW-to-ZX_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.125, 0.25) {};
		\node [style=none] (1)  at (0.125, -0.25) {$\frac{1}{\sqrt{2}}$};
		\node [style=white dot] (2)  at (-0.125, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (2);
		\draw [in=135, out=45, loop] (0) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-over-sqrt2-ZW-to-ZX/1-over-sqrt2-ZW-to-ZX_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (4)  at (0.375, 0.75) {};
		\node [style=gn] (5)  at (0.375, 0.25) {};
		\node [style=rn] (6)  at (-0.125, 0.75) {$\pi$};
		\node [style=gn] (7)  at (-0.125, 0.25) {};
		\node [style=rn] (8)  at (-0.375, -0.25) {};
		\node [style=rn] (9)  at (0.125, -0.25) {};
		\node [style=gn] (10)  at (-0.875, -0.25) {};
		\node [style=gn] (11)  at (-0.625, -0.75) {};
		\node [style=gn, inner sep=-0.5pt] (12)  at (0.375, -0.75) {$\frac{-\pi}{4}$};
		\node [style=gn] (13)  at (0.625, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (14)  at (0.875, 0.75) {};
		\node [style=gn] (15)  at (0.875, 0.25) {};
		\node [style=rn] (16)  at (-0.625, 0.75) {};
		\node [style=gn] (17)  at (-0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (4) to (5);
		\draw (4) to (5);
		\draw [bend right=45, looseness=1.00] (5) to (4);
		\draw (6) to (7);
		\draw (7) to (11);
		\draw (7) to (12);
		\draw (10) to (8);
		\draw (13) to (9);
		\draw [bend right=45, looseness=1.00] (14) to (15);
		\draw (14) to (15);
		\draw [bend right=45, looseness=1.00] (15) to (14);
		\draw [bend right=45, looseness=1.00] (16) to (17);
		\draw (16) to (17);
		\draw [bend right=45, looseness=1.00] (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-over-sqrt2-ZW-to-ZX/1-over-sqrt2-ZW-to-ZX_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt] (19)  at (-0.25, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn] (20)  at (-0.25, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (21)  at (-0.25, -0.0) {$\pi$};
		\node [style=gn] (22)  at (0.25, -0.75) {};
		\node [style=rn] (23)  at (0.25, 0.75) {};
		\node [style=rn] (24)  at (0.25, -0.25) {};
		\node [style=gn] (25)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (21);
		\draw (21) to (19);
		\draw [bend right=45, looseness=1.00] (22) to (24);
		\draw [bend right=45, looseness=1.00] (23) to (25);
		\draw (23) to (25);
		\draw [bend right=45, looseness=1.00] (24) to (22);
		\draw (24) to (22);
		\draw [bend right=45, looseness=1.00] (25) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-over-sqrt2-ZW-to-ZX/1-over-sqrt2-ZW-to-ZX_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt] (27)  at (-0.25, -0.25) {$\frac{-\pi}{4}$};
		\node [style=rn] (28)  at (-0.25, 0.25) {$\pi$};
		\node [style=gn] (29)  at (-0.75, -0.0) {$\frac{\pi}{2}$};
		\node [style=gn] (30)  at (0.25, -0.75) {};
		\node [style=rn] (31)  at (0.25, 0.75) {};
		\node [style=rn] (32)  at (0.25, -0.25) {};
		\node [style=gn] (33)  at (0.25, 0.25) {};
		\node [style=gn] (34)  at (0.75, -0.25) {};
		\node [style=rn] (35)  at (0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28) to (27);
		\draw [bend right=45, looseness=1.00] (30) to (32);
		\draw [bend right=45, looseness=1.00] (31) to (33);
		\draw (31) to (33);
		\draw [bend right=45, looseness=1.00] (32) to (30);
		\draw (32) to (30);
		\draw [bend right=45, looseness=1.00] (33) to (31);
		\draw [bend right=45, looseness=1.00] (34) to (35);
		\draw [bend right=45, looseness=1.00] (35) to (34);
		\draw (35) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-over-sqrt2-ZW-to-ZX/1-over-sqrt2-ZW-to-ZX_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (36)  at (0.25, -0.25) {};
		\node [style=gn] (37)  at (0.25, 0.25) {};
		\node [style=gn] (38)  at (0.25, -0.75) {};
		\node [style=rn] (39)  at (0.75, 0.25) {};
		\node [style=gn] (40)  at (0.75, -0.25) {};
		\node [style=rn] (41)  at (-0.25, 0.25) {$\pi$};
		\node [style=rn] (42)  at (0.25, 0.75) {};
		\node [style=gn, inner sep=-0.5pt] (44)  at (-0.25, -0.25) {$\frac{-\pi}{4}$};
		\node [style=gn] (45)  at (-0.75, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (46)  at (-0.75, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (36) to (38);
		\draw (36) to (38);
		\draw [bend right=45, looseness=1.00] (37) to (42);
		\draw [bend right=45, looseness=1.00] (38) to (36);
		\draw [bend right=45, looseness=1.00] (39) to (40);
		\draw (39) to (40);
		\draw [bend right=45, looseness=1.00] (40) to (39);
		\draw (41) to (44);
		\draw [bend right=45, looseness=1.00] (42) to (37);
		\draw (42) to (37);
		\draw (45) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-over-sqrt2-ZW-to-ZX/1-over-sqrt2-ZW-to-ZX_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (47)  at (0.0, -0.25) {};
		\node [style=rn] (48)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (47) to (48);
		\draw [bend right=45, looseness=1.00] (48) to (47);
		\draw (48) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (26)  at (-0.125, 0.5) {};
		\node [style=rn] (27)  at (0.375, 1.0) {};
		\node [style=none] (28)  at (-0.125, -1.5) {};
		\node [style=none] (29)  at (-0.125, 1.5) {};
		\node [style=rn] (30)  at (-0.125, -0.5) {};
		\node [style=rn] (31)  at (0.375, -1.0) {};
		\node [style=gn] (32)  at (-0.125, 1.0) {};
		\node [style=gn] (33)  at (-0.125, -1.0) {};
		\node [style=gn, inner sep=-0.5pt] (34)  at (0.625, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn] (35)  at (-0.125, -0.0) {$\frac{\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (36)  at (0.625, 1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (37)  at (0.625, -1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (38)  at (0.625, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (39)  at (-0.625, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (40)  at (-0.625, 0.5) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (27) to (32);
		\draw [style=none] (27) to (34);
		\draw [style=none] (29.center) to (28.center);
		\draw [style=none] (30) to (39);
		\draw [style=none] (31) to (33);
		\draw [style=none] (31) to (37);
		\draw [style=none] (36) to (27);
		\draw [style=none] (38) to (31);
		\draw [style=none] (40) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.625, 1.0) {};
		\node [style=none] (3)  at (0.125, -1.5) {};
		\node [style=gn] (4)  at (-0.375, 0.5) {$\frac{\pi}{4}$};
		\node [style=none] (5)  at (0.125, 1.5) {};
		\node [style=gn] (6)  at (-0.375, -0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (7)  at (0.125, -0.5) {};
		\node [style=gn] (9)  at (0.125, -1.0) {};
		\node [style=gn] (11)  at (0.875, -1.5) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (15)  at (0.125, -0.0) {$\frac{-\pi}{2}$};
		\node [style=gn] (17)  at (0.875, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (18)  at (0.875, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (19)  at (0.625, -1.0) {};
		\node [style=rn] (21)  at (0.125, 0.5) {};
		\node [style=gn] (23)  at (0.125, 1.0) {};
		\node [style=gn] (24)  at (0.875, 1.5) {$\frac{\pi}{4}$};
		\node [style=gn] (42)  at (-0.875, 1.0) {$\pi$};
		\node [style=rn] (43)  at (-0.875, 1.5) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (44)  at (-0.375, 1.0) {};
		\node [style=rn] (45)  at (-0.375, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (23);
		\draw [style=none] (0) to (18);
		\draw [style=none] (4) to (21);
		\draw [style=none] (5.center) to (3.center);
		\draw [style=none] (6) to (7);
		\draw [style=none] (17) to (19);
		\draw [style=none] (19) to (9);
		\draw [style=none] (19) to (11);
		\draw [style=none] (24) to (0);
		\draw [style=none] (43) to (42);
		\draw [style=none] (44) to (45);
		\draw [bend right=45, looseness=1.25] (45) to (44);
		\draw [style=none, bend left=45, looseness=1.25] (45) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (0.5, 0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (2)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=none] (8)  at (-0.25, -1.25) {};
		\node [style=rn] (12)  at (-0.25, 0.25) {$\pi$};
		\node [style=gn] (13)  at (-0.75, 0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (14)  at (-0.25, 0.75) {};
		\node [style=rn] (16)  at (0.25, 0.75) {$\pi$};
		\node [style=rn] (20)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=none] (22)  at (-0.25, 1.25) {};
		\node [style=gn] (25)  at (0.5, 1.25) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (46)  at (0.75, -0.75) {};
		\node [style=rn] (47)  at (0.25, -0.25) {$\pi$};
		\node [style=gn] (48)  at (0.25, -0.75) {$\pi$};
		\node [style=rn] (49)  at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (13) to (12);
		\draw [style=none] (16) to (14);
		\draw [style=none] (16) to (1);
		\draw [style=none] (22.center) to (8.center);
		\draw [style=none] (25) to (16);
		\draw [style=none] (46) to (49);
		\draw [style=none] (47) to (48);
		\draw [bend right=45, looseness=1.25] (49) to (46);
		\draw [style=none, bend left=45, looseness=1.25] (49) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified/2-diagrams-of-control-triangle-axiom-minus-1-from-simplified_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (50)  at (-0.125, 0.75) {};
		\node [style=rn] (51)  at (-0.125, 0.25) {$\pi$};
		\node [style=none] (52)  at (-0.125, 1.25) {};
		\node [style=none] (53)  at (-0.125, -1.25) {};
		\node [style=rn, inner sep=-0.5pt] (55)  at (-0.125, -0.75) {$\frac{-\pi}{2}$};
		\node [style=rn] (56)  at (0.375, 0.75) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (57)  at (0.625, 0.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (58)  at (0.625, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (59)  at (-0.625, 0.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (60)  at (-0.125, -0.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (51) to (59);
		\draw [style=none] (52.center) to (53.center);
		\draw [style=none] (56) to (50);
		\draw [style=none] (56) to (57);
		\draw [style=none] (58) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-1/2-diagrams-of-control-triangle-from-simplified-BW-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, 0.75) {};
		\node [style=none] (7)  at (0.0, -0.75) {};
		\node [style=ug] (8)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-2/2-diagrams-of-control-triangle-from-simplified-BW-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.25, -0.25) {$\pi$};
		\node [style=ug] (1)  at (0.25, 0.25) {};
		\node [style=none] (2)  at (0.25, -1.25) {};
		\node [style=none] (3)  at (0.25, 1.25) {};
		\node [style={{H box}}, yshift=3.5pt] (5)  at (0.25, -0.75) {};
		\node [style=rn] (6)  at (-0.25, -0.0) {};
		\node [style=gn, inner sep=-0.5pt] (7)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2.center);
		\draw [style=none] (7) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-2/2-diagrams-of-control-triangle-from-simplified-BW-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (8)  at (0.5, 0.5) {};
		\node [style=ug, rotate=-90] (9)  at (0.0, 0.5) {};
		\node [style=gn] (10)  at (-0.5, 0.5) {};
		\node [style=ug] (11)  at (-0.5, -0.0) {};
		\node [style=rn] (12)  at (-0.5, 1.0) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (13)  at (-0.5, -1.25) {};
		\node [style=gn] (14)  at (-0.5, -0.75) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (15)  at (-0.5, -0.5) {};
		\node [style=none] (16)  at (-0.5, -1.5) {};
		\node [style=none] (17)  at (-0.5, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (8) to (10);
		\draw [style=none] (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-2/2-diagrams-of-control-triangle-from-simplified-BW-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.5, 0.75) {};
		\node [style=none] (20)  at (-0.5, -0.75) {};
		\node [style=ug, rotate=90] (21)  at (0.0, 0.25) {};
		\node [style=gn] (22)  at (-0.5, 0.25) {};
		\node [style=gn] (23)  at (0.5, 0.25) {};
		\node [style=ug, rotate=180] (24)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19.center) to (20.center);
		\draw [style=none] (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-3/2-diagrams-of-control-triangle-from-simplified-BW-3_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, -1.25) {};
		\node [style=none] (1)  at (0.25, 1.25) {};
		\node [style=rn] (3)  at (-0.25, 0.5) {};
		\node [style=gn, inner sep=-0.5pt] (4)  at (-0.25, -0.0) {};
		\node [style=ug, rotate=180] (15)  at (0.25, 0.25) {};
		\node [style={{H box}}, yshift=3.5pt] (16)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw [style=none] (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-3/2-diagrams-of-control-triangle-from-simplified-BW-3_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (8)  at (0.25, -0.0) {};
		\node [style=rn] (9)  at (0.25, 0.5) {$\pi$};
		\node [style=none] (10)  at (0.25, -1.5) {};
		\node [style=none] (11)  at (0.25, 1.5) {};
		\node [style=rn] (17)  at (0.25, -0.5) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (18)  at (0.25, -1.0) {};
		\node [style=rn] (19)  at (-0.25, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (20)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11.center) to (10.center);
		\draw [style=none] (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-3/2-diagrams-of-control-triangle-from-simplified-BW-3_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (5)  at (0.5, 0.75) {};
		\node [style=ug, rotate=-90] (6)  at (0.0, 0.75) {};
		\node [style=gn] (7)  at (-0.5, 0.75) {};
		\node [style=none] (13)  at (-0.5, 1.25) {};
		\node [style=none] (14)  at (-0.5, -1.25) {};
		\node [style=ug] (21)  at (-0.5, 0.25) {};
		\node [style=rn] (22)  at (-0.5, -0.5) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (23)  at (-0.5, -1.0) {};
		\node [style={{H box}}, yshift=3.5pt] (24)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (7);
		\draw [style=none] (13.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle-from-simplified-BW-3/2-diagrams-of-control-triangle-from-simplified-BW-3_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.5, 1.0) {};
		\node [style=gn] (27)  at (0.5, 0.5) {};
		\node [style=gn] (28)  at (-0.5, 0.5) {};
		\node [style=none] (29)  at (-0.5, -1.0) {};
		\node [style=ug, rotate=-90] (30)  at (0.0, 0.5) {};
		\node [style=ug] (31)  at (-0.5, -0.0) {};
		\node [style=gn] (32)  at (-0.5, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (26.center) to (29.center);
		\draw [style=none] (27) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle/2-diagrams-of-control-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.5, 0.75) {};
		\node [style=ug] (1)  at (0.0, 0.75) {};
		\node [style=gn] (3)  at (0.0, 1.25) {};
		\node [style=gn] (5)  at (0.0, 0.25) {};
		\node [style=rn] (8)  at (0.0, 1.75) {$\pi$};
		\node [style=none] (9)  at (0.0, 2.25) {};
		\node [style=none] (11)  at (0.0, -0.75) {};
		\node [style=rn] (13)  at (0.0, -0.25) {$\pi$};
		\node [style=rn] (15)  at (-0.5, 1.5) {};
		\node [style=gn] (16)  at (-0.5, 1.0) {};
		\node [style=gn] (17)  at (-0.5, 0.5) {};
		\node [style=none] (134)  at (-0.5, -2.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (6);
		\draw (9.center) to (11.center);
		\draw (16) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle/2-diagrams-of-control-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (2)  at (-0.25, 1.375) {};
		\node [style=gn] (4)  at (-0.25, 1.875) {};
		\node [style=gn] (6)  at (-0.25, 0.875) {};
		\node [style=gn] (7)  at (-0.25, 2.375) {};
		\node [style=none] (10)  at (-0.25, 2.875) {};
		\node [style=none] (12)  at (-0.25, -0.125) {};
		\node [style=gn] (14)  at (-0.25, 0.375) {};
		\node [style=gn] (84)  at (0.25, -2.375) {};
		\node [style=none] (85)  at (0.25, -0.875) {};
		\node [style=none] (88)  at (0.25, -2.875) {};
		\node [style=rn] (92)  at (0.0, -1.375) {};
		\node [style=gn] (93)  at (0.0, -1.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (5);
		\draw (7) to (8);
		\draw (10.center) to (12.center);
		\draw (14) to (13);
		\draw (85.center) to (88.center);
		\draw (93) to (92);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle/2-diagrams-of-control-triangle_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (19)  at (0.75, 0.875) {};
		\node [style=rn] (20)  at (-0.25, 0.375) {};
		\node [style=rn] (21)  at (-0.75, 2.125) {};
		\node [style=ug] (22)  at (0.75, 1.375) {};
		\node [style=gn] (23)  at (-0.75, 1.625) {};
		\node [style=gn] (24)  at (0.75, 1.875) {};
		\node [style=none] (25)  at (-0.25, -0.125) {};
		\node [style=ug, rotate=180] (26)  at (-0.25, 1.375) {};
		\node [style=gn] (27)  at (-0.25, 1.875) {};
		\node [style=none] (28)  at (0.75, 2.875) {};
		\node [style=rn] (29)  at (-0.25, 2.375) {};
		\node [style=none] (30)  at (0.75, -0.125) {};
		\node [style=gn] (31)  at (-0.25, 0.875) {};
		\node [style=none] (32)  at (-0.25, 2.875) {};
		\node [style=rn] (33)  at (0.25, 1.375) {};
		\node [style=gn] (34)  at (-0.75, 1.125) {};
		\node [style=ug, rotate=180] (80)  at (-0.75, -1.875) {};
		\node [style=none] (81)  at (0.25, -0.875) {};
		\node [style=rn] (82)  at (-0.75, -2.375) {};
		\node [style=ug, rotate=-90] (83)  at (-0.25, -1.375) {};
		\node [style=gn] (86)  at (0.25, -1.375) {};
		\node [style=none] (87)  at (0.25, -2.875) {};
		\node [style=gn] (89)  at (0.25, -2.375) {};
		\node [style=gn] (90)  at (-0.75, -1.375) {};
		\node [style=rn] (91)  at (0.25, -1.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (19);
		\draw (23) to (21);
		\draw (24) to (31);
		\draw (27) to (19);
		\draw (28.center) to (30.center);
		\draw (29) to (24);
		\draw (32.center) to (25.center);
		\draw (81.center) to (87.center);
		\draw (82) to (89);
		\draw (82) to (84);
		\draw (90) to (91);
		\draw (90) to (82);
		\draw (90) to (86);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-diagrams-of-control-triangle/2-diagrams-of-control-triangle_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}


==> figures/2-gn-alpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, minimum width=1.1em] (0) at (0, -0.25) {$\alpha$};
		\node [style=rn, minimum width=1.1em] (1) at (0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared-proof/2-is-sqrt-2-squared-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.25, -0.25) {};
		\node [style=rn] (2)  at (-0.25, 0.25) {};
		\node [style=gn] (3)  at (0.25, -0.25) {};
		\node [style=rn] (4)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (1);
		\draw [style=none] (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared-proof/2-is-sqrt-2-squared-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (5)  at (0.375, 0.5) {};
		\node [style=gn] (6)  at (-0.375, 0.0) {};
		\node [style=gn] (7)  at (0.375, 0.0) {};
		\node [style=rn] (8)  at (-0.375, 0.5) {};
		\node [style=none] (9)  at (0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (7);
		\draw [style=none] (8) to (6);
		\draw [style=none, in=-150, out=180, looseness=1.75] (9.center) to (7);
		\draw [style=none, in=-30, out=0, looseness=1.75] (9.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared-proof/2-is-sqrt-2-squared-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (0.25, 0.0) {};
		\node [style=rn] (11)  at (-0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=90, looseness=2.25] (11) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared-proof/2-is-sqrt-2-squared-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (13)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared-proof/2-is-sqrt-2-squared-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (16)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/BW-triangle-no-label/BW-triangle-no-label_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, 0.0) {$\pi$};
		\node [style=ug] (1)  at (0.0, 0.5) {};
		\node [style=ug, rotate=180] (2)  at (0.0, -0.5) {};
		\node [style=none] (3)  at (0.0, -1.0) {};
		\node [style=none] (4)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/BW-triangle-no-label/BW-triangle-no-label_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (6)  at (0.0, -0.25) {};
		\node [style=rn] (7)  at (0.0, 0.25) {$\pi$};
		\node [style=none] (8)  at (0.0, 0.75) {};
		\node [style=none] (9)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C-from-commutation/C-from-commutation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 1.25) {};
		\node [style=gn, minimum width=1.1 em] (1)  at (1.0, -0.25) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (2)  at (-1.0, -0.25) {$\alpha$};
		\node [style=rn] (3)  at (0.5, -0.25) {$\pi$};
		\node [style=none] (4)  at (0.0, 1.25) {};
		\node [style=gn, minimum width=1.1 em] (5)  at (0.5, 0.25) {$\beta$};
		\node [style=rn] (6)  at (-0.5, -0.25) {};
		\node [style=gn] (7)  at (0.0, -0.75) {};
		\node [style=rn, minimum width=1.1 em] (8)  at (0.0, 0.25) {$\gamma$};
		\node [style=none] (9)  at (0.5, 1.25) {};
		\node [style=rn, minimum width=1.1 em] (10)  at (-0.5, 0.75) {-$\gamma$};
		\node [style=gn, minimum width=1.1 em] (11)  at (-0.5, 0.25) {$\alpha$};
		\node [style=none] (12)  at (0.0, -1.25) {};
		\node [style=gn] (13)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (10);
		\draw [style=none] (3) to (1);
		\draw [style=none] (3) to (5);
		\draw [style=none] (4.center) to (13);
		\draw [style=none] (5) to (9.center);
		\draw [style=none] (6) to (2);
		\draw [style=none] (7) to (12.center);
		\draw [style=none] (7) to (6);
		\draw [style=none] (7) to (3);
		\draw [style=none] (8) to (5);
		\draw [style=none] (10) to (11);
		\draw [style=none] (11) to (6);
		\draw [style=none] (11) to (8);
		\draw [style=none] (13) to (8);
		\draw [style=none] (13) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C-from-commutation/C-from-commutation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (-1.125, -1.25) {};
		\node [style=none] (30)  at (-0.125, 1.25) {};
		\node [style=none] (31)  at (-0.125, -1.0) {};
		\node [style=gn] (32)  at (-1.125, 0.25) {-$\alpha$};
		\node [style=gn] (33)  at (-0.125, 0.25) {$\alpha$};
		\node [style=gn] (34)  at (-0.625, 0.75) {$\alpha$};
		\node [style=rn] (35)  at (-0.625, 0.25) {};
		\node [style=gn] (37)  at (0.625, 0.75) {};
		\node [style=rn] (38)  at (-0.125, 0.75) {-$\gamma$};
		\node [style=gn] (39)  at (0.625, -0.25) {};
		\node [style=rn] (40)  at (-0.125, -0.25) {$\gamma$};
		\node [style=none] (41)  at (0.625, 1.25) {};
		\node [style=gn] (43)  at (-1.125, -0.75) {$\beta$};
		\node [style=gn] (44)  at (-0.125, -0.75) {$\beta$};
		\node [style=gn] (45)  at (-0.625, -0.25) {$\beta$};
		\node [style=rn] (46)  at (-0.625, -0.75) {$\pi$};
		\node [style=none] (47)  at (1.125, -1.0) {};
		\node [style=none] (48)  at (1.125, 1.25) {};
		\node [style=gn] (49)  at (-1.125, 1.0) {$\alpha$-$\beta$};
		\node [style=gn] (50)  at (0.625, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (30.center);
		\draw [in=270, out=-90, looseness=0.75] (31.center) to (47.center);
		\draw (32) to (33);
		\draw (34) to (35);
		\draw [style=none] (38) to (37);
		\draw [style=none] (40) to (39);
		\draw (41.center) to (50);
		\draw (43) to (44);
		\draw (45) to (46);
		\draw (47.center) to (48.center);
		\draw (49) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C-from-commutation/C-from-commutation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (52)  at (-1.125, -1.25) {};
		\node [style=none] (53)  at (-0.125, 1.25) {};
		\node [style=none] (54)  at (-0.125, -1.0) {};
		\node [style=gn] (55)  at (-1.125, -0.25) {-$\alpha$};
		\node [style=gn] (56)  at (-0.125, -0.25) {$\alpha$};
		\node [style=gn] (57)  at (-0.625, 0.25) {$\alpha$};
		\node [style=rn] (58)  at (-0.625, -0.25) {};
		\node [style=gn] (59)  at (0.625, 0.25) {};
		\node [style=rn] (60)  at (-0.125, 0.25) {-$\gamma$};
		\node [style=gn] (61)  at (0.625, -0.75) {};
		\node [style=rn] (62)  at (-0.125, -0.75) {$\gamma$};
		\node [style=none] (63)  at (0.625, 1.25) {};
		\node [style=gn] (64)  at (-1.125, 0.75) {$\beta$};
		\node [style=gn] (65)  at (-0.125, 0.75) {$\beta$};
		\node [style=gn] (66)  at (-0.625, 1.25) {$\beta$};
		\node [style=rn] (67)  at (-0.625, 0.75) {$\pi$};
		\node [style=none] (68)  at (1.125, -1.0) {};
		\node [style=none] (69)  at (1.125, 1.25) {};
		\node [style=gn] (70)  at (-1.125, 1.5) {$\alpha$-$\beta$};
		\node [style=gn] (71)  at (0.625, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (54.center) to (53.center);
		\draw [in=270, out=-90, looseness=0.75] (54.center) to (68.center);
		\draw (55) to (56);
		\draw (57) to (58);
		\draw [style=none] (60) to (59);
		\draw [style=none] (62) to (61);
		\draw (63.center) to (71);
		\draw (64) to (65);
		\draw (66) to (67);
		\draw (68.center) to (69.center);
		\draw (70) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C-from-commutation/C-from-commutation_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.5, 1.25) {};
		\node [style=gn] (16)  at (0.0, -0.75) {};
		\node [style=gn, minimum width=1.1 em] (17)  at (0.5, 0.25) {$\alpha$};
		\node [style=gn] (18)  at (0.0, 0.75) {};
		\node [style=rn] (19)  at (0.5, -0.25) {};
		\node [style=gn, minimum width=1.1 em] (20)  at (1.0, -0.25) {$\alpha$};
		\node [style=none] (21)  at (0.0, -1.25) {};
		\node [style=rn] (22)  at (-0.5, -0.25) {$\pi$};
		\node [style=gn, minimum width=1.1 em] (23)  at (-0.5, 0.25) {$\beta$};
		\node [style=rn, minimum width=1.1 em] (24)  at (0.0, 0.25) {-$\gamma$};
		\node [style=none] (25)  at (0.5, 1.25) {};
		\node [style=rn, minimum width=1.1 em] (26)  at (0.5, 0.75) {$\gamma$};
		\node [style=gn, minimum width=1.1 em] (27)  at (-1.0, -0.25) {$\beta$};
		\node [style=none] (28)  at (0.0, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16) to (21.center);
		\draw [style=none] (16) to (19);
		\draw [style=none] (16) to (22);
		\draw [style=none] (17) to (24);
		\draw [style=none] (17) to (19);
		\draw [style=none] (18) to (24);
		\draw [style=none] (18) to (26);
		\draw [style=none] (19) to (20);
		\draw [style=none] (22) to (27);
		\draw [style=none] (22) to (23);
		\draw [style=none] (23) to (15.center);
		\draw [style=none] (24) to (23);
		\draw [style=none] (25.center) to (26);
		\draw [style=none] (26) to (17);
		\draw [style=none] (28.center) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/E-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, -0.375) {$\frac{-\pi}{4}$};
		\node [style=gn] (1) at (0, 0.375) {$~\frac{\pi}{4}~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/P2-on-diagrams/P2-on-diagrams_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (3)  at (0.0, -0.25) {$D_1$};
		\node [style=none] (5)  at (0.5, -0.0) {};
		\node [style=none] (6)  at (-0.5, -0.0) {};
		\node [style=none] (8)  at (-0.5, -0.5) {};
		\node [style=none] (12)  at (-0.25, -0.5) {};
		\node [style=none] (14)  at (-0.25, -1.0) {};
		\node [style=none] (15)  at (0.25, -0.5) {};
		\node [style=none] (18)  at (0.5, -0.5) {};
		\node [style=none] (19)  at (0.25, -1.0) {};
		\node [style=none] (21)  at (-0.5, 0.25) {};
		\node [style=none] (22)  at (0.0, 0.5) {$P_2$};
		\node [style=none] (23)  at (0.25, 1.0) {};
		\node [style=none] (24)  at (-0.5, 0.75) {};
		\node [style=none] (25)  at (-0.25, -0.0) {};
		\node [style=none] (26)  at (0.25, 0.75) {};
		\node [style=none] (27)  at (0.5, 0.25) {};
		\node [style=none] (28)  at (-0.25, 0.75) {};
		\node [style=none] (29)  at (0.25, -0.0) {};
		\node [style=none] (30)  at (0.5, 0.75) {};
		\node [style=none] (31)  at (-0.25, 1.0) {};
		\node [style=none] (32)  at (0.25, 0.25) {};
		\node [style=none] (33)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5.center) to (18.center);
		\draw [style=none] (6.center) to (8.center);
		\draw [style=none] (6.center) to (5.center);
		\draw [style=none] (12.center) to (14.center);
		\draw [style=none] (15.center) to (19.center);
		\draw [style=none] (18.center) to (8.center);
		\draw [style=none] (24.center) to (21.center);
		\draw [style=none] (24.center) to (30.center);
		\draw (26.center) to (23.center);
		\draw [style=none] (27.center) to (21.center);
		\draw (28.center) to (31.center);
		\draw [style=none] (30.center) to (27.center);
		\draw [style=none] (32.center) to (29.center);
		\draw [style=none] (33.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/P2-on-diagrams/P2-on-diagrams_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.0) {};
		\node [style=none] (1)  at (0.25, -1.0) {};
		\node [style=none] (4)  at (-0.5, -0.5) {};
		\node [style=none] (7)  at (-0.25, -0.5) {};
		\node [style=none] (9)  at (0.25, -0.5) {};
		\node [style=none] (10)  at (0.5, -0.0) {};
		\node [style=none] (11)  at (0.5, -0.5) {};
		\node [style=none] (13)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (16)  at (-0.25, -1.0) {};
		\node [style=none] (20)  at (0.0, -0.25) {$D_2$};
		\node [style=none] (34)  at (-0.5, 0.75) {};
		\node [style=none] (35)  at (-0.25, -0.0) {};
		\node [style=none] (36)  at (0.25, 0.75) {};
		\node [style=none] (37)  at (-0.25, 0.25) {};
		\node [style=none] (38)  at (-0.25, 1.0) {};
		\node [style=none] (39)  at (-0.25, 0.75) {};
		\node [style=none] (40)  at (-0.5, 0.25) {};
		\node [style=none] (41)  at (0.5, 0.75) {};
		\node [style=none] (42)  at (0.0, 0.5) {$P_2$};
		\node [style=none] (43)  at (0.25, 1.0) {};
		\node [style=none] (44)  at (0.25, -0.0) {};
		\node [style=none] (45)  at (0.25, 0.25) {};
		\node [style=none] (46)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none] (0.center) to (10.center);
		\draw [style=none] (7.center) to (16.center);
		\draw [style=none] (9.center) to (1.center);
		\draw [style=none] (10.center) to (11.center);
		\draw [style=none] (11.center) to (4.center);
		\draw [style=none] (34.center) to (40.center);
		\draw [style=none] (34.center) to (41.center);
		\draw (36.center) to (43.center);
		\draw [style=none] (37.center) to (35.center);
		\draw (39.center) to (38.center);
		\draw [style=none] (41.center) to (46.center);
		\draw [style=none] (45.center) to (44.center);
		\draw [style=none] (46.center) to (40.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/S1-on-n-alpha-plus-c-arxiv/S1-on-n-alpha-plus-c-arxiv_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, -0.0) {$n\alpha{+}c$};
		\node [style=none] (1)  at (0.5, 0.75) {};
		\node [style=none] (2)  at (-0.5, -0.75) {};
		\node [style=none] (3)  at (-0.5, 0.75) {};
		\node [style=none] (4)  at (0.5, -0.75) {};
		\node [style=none] (5)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (6)  at (0.0, 0.5) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (1.center) to (2.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/S1-on-n-alpha-plus-c-arxiv/S1-on-n-alpha-plus-c-arxiv_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (0.0, 0.75) {};
		\node [style=gn] (8)  at (-0.5, -0.0) {$c$};
		\node [style=none] (9)  at (-1.0, -0.75) {};
		\node [style=none] (10)  at (-0.5, -0.75) {$~\cdots~$};
		\node [style=none] (11)  at (0.0, -0.75) {};
		\node [style=none] (12)  at (-0.5, 0.5) {$~\cdots~$};
		\node [style=none] (13)  at (-1.0, 0.75) {};
		\node [style=gn] (15)  at (0.5, 0.5) {$\pm\alpha$};
		\node [style=gn] (16)  at (0.5, -0.5) {$\pm\alpha$};
		\node [style=none] (17)  at (0.75, 0.75) {};
		\node [style=none] (18)  at (0.75, -0.75) {};
		\node [style=none, yshift=2pt] (19)  at (0.5, -0.0) {$\vdots$};
		\node [style=none, xshift=3.5pt] (20)  at (1.0, -0.0) {$|n|$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (7.center) to (9.center);
		\draw [style=none, bend left=15, looseness=1.00] (8) to (16);
		\draw [style=none, in=90, out=-90, looseness=1.00] (13.center) to (11.center);
		\draw [style=none, bend left=15, looseness=1.00] (15) to (8);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (17.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/S1-on-n-alpha-plus-c/S1-on-n-alpha-plus-c_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, -0.0) {$n\alpha{+}c$};
		\node [style=none] (1)  at (0.5, 0.75) {};
		\node [style=none] (2)  at (-0.5, -0.75) {};
		\node [style=none] (3)  at (-0.5, 0.75) {};
		\node [style=none] (4)  at (0.5, -0.75) {};
		\node [style=none] (5)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (6)  at (0.0, 0.5) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (1.center) to (2.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/S1-on-n-alpha-plus-c/S1-on-n-alpha-plus-c_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (0.125, 0.75) {};
		\node [style=gn] (8)  at (-0.375, -0.0) {$c$};
		\node [style=none] (9)  at (-0.875, -0.75) {};
		\node [style=none] (10)  at (-0.375, -0.75) {$~\cdots~$};
		\node [style=none] (11)  at (0.125, -0.75) {};
		\node [style=none] (12)  at (-0.375, 0.5) {$~\cdots~$};
		\node [style=none] (13)  at (-0.875, 0.75) {};
		\node [style=gn] (15)  at (0.375, 0.5) {$\pm\alpha$};
		\node [style=gn] (16)  at (0.375, -0.5) {$\pm\alpha$};
		\node [style=none] (17)  at (0.625, 0.75) {};
		\node [style=none] (18)  at (0.625, -0.75) {};
		\node [style=none, yshift=2pt] (19)  at (0.375, -0.0) {$\vdots$};
		\node [style=none, xshift=3.5pt] (20)  at (0.875, -0.0) {$|n|$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (7.center) to (9.center);
		\draw [style=none, bend left=15, looseness=1.00] (8) to (16);
		\draw [style=none, in=90, out=-90, looseness=1.00] (13.center) to (11.center);
		\draw [style=none, bend left=15, looseness=1.00] (15) to (8);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (17.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-1-0/W-1-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, -0.25) {};
		\node [style=none] (1)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (0) to ();
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-1-0/W-1-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=26.56] (3)  at (0.0, -0.5) {};
		\node [style=gn] (4)  at (0.25, -1.0) {};
		\node [style=gn] (5)  at (-0.25, 0.0) {};
		\node [style=rn] (6)  at (-0.75, -1.0) {};
		\node [style=none] (7)  at (-0.25, 1.0) {};
		\node [style=rn] (8)  at (0.75, -1.0) {};
		\node [style=gn] (9)  at (0.75, -0.5) {};
		\node [style=rn] (11)  at (-0.25, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (6);
		\draw [style=none] (5) to (4);
		\draw [style=none, bend right=90, looseness=1.50] (6) to (4);
		\draw (6) to (4);
		\draw (7.center) to (5);
		\draw [style=none] (9) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-1-0/W-1-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (12)  at (-0.125, 0.5) {$\pi$};
		\node [style=gn] (13)  at (0.625, 0.5) {};
		\node [style=none] (14)  at (-0.125, 1.0) {};
		\node [style=rn] (15)  at (0.625, 0.0) {};
		\node [style=gn] (16)  at (0.375, -1.0) {};
		\node [style=ug, rotate=26.56] (17)  at (0.125, -0.5) {};
		\node [style=rn] (18)  at (-0.625, -1.0) {};
		\node [style=gn] (19)  at (-0.125, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (13) to (15);
		\draw [bend left=45, looseness=1.00] (13) to (15);
		\draw (14.center) to (19);
		\draw (15) to (13);
		\draw [style=none] (19) to (18);
		\draw [style=none] (19) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-1-0/W-1-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (21)  at (-0.25, 0.5) {$\pi$};
		\node [style=rn] (22)  at (-0.5, 0.0) {};
		\node [style=gn] (23)  at (-0.5, -1.0) {};
		\node [style=ug] (24)  at (-0.5, -0.5) {};
		\node [style=rn] (25)  at (0.0, -0.75) {};
		\node [style=gn] (26)  at (0.0, -0.25) {};
		\node [style=none] (27)  at (-0.25, 1.0) {};
		\node [style=gn] (35)  at (0.5, -0.25) {};
		\node [style=rn] (36)  at (0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (23);
		\draw (25) to (26);
		\draw [style=none, bend right=45, looseness=1.00] (26) to (25);
		\draw [bend left=45, looseness=1.00] (26) to (25);
		\draw (27.center) to (21);
		\draw [style=none, bend right=45, looseness=1.00] (35) to (36);
		\draw [bend left=45, looseness=1.00] (35) to (36);
		\draw (36) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-1-0/W-1-0_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (28)  at (0.0, 0.375) {$\pi$};
		\node [style=none] (29)  at (0.0, 0.875) {};
		\node [style=gn] (30)  at (-0.5, -0.875) {};
		\node [style=gn] (32)  at (0.0, -0.375) {};
		\node [style=rn] (33)  at (0.0, -0.875) {};
		\node [style=rn] (34)  at (-0.5, -0.375) {};
		\node [style=gn] (37)  at (0.5, -0.375) {};
		\node [style=rn] (38)  at (0.5, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29.center) to (28);
		\draw [style=none, bend right=45, looseness=1.00] (32) to (33);
		\draw [bend left=45, looseness=1.00] (32) to (33);
		\draw (33) to (32);
		\draw (34) to (30);
		\draw [style=none, bend right=45, looseness=1.00] (37) to (38);
		\draw [bend left=45, looseness=1.00] (37) to (38);
		\draw (38) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-1-0/W-1-0_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (39)  at (0.25, -0.5) {};
		\node [style=none] (40)  at (-0.25, 0.5) {};
		\node [style=rn] (41)  at (-0.25, 0.0) {$\pi$};
		\node [style=gn] (42)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39) to (42);
		\draw (40.center) to (41);
		\draw [style=none, bend right=45, looseness=1.00] (42) to (39);
		\draw [bend left=45, looseness=1.00] (42) to (39);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-2-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0, -0) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (-0.25, 0.5000001) {};
		\node [style=none] (3) at (0.25, 0.5000001) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (3.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-white-dot-to-ZX-generalised-proof/ZW-white-dot-to-ZX-generalised-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.125, 1.0) {};
		\node [style=gn] (10)  at (-1.625, 0.5) {$\gamma$};
		\node [style=none] (19)  at (1.375, 0.25) {$)$};
		\node [style=gn] (21)  at (1.125, 0.25) {};
		\node [style=none] (24)  at (-0.625, -0.75) {$~\cdots~$};
		\node [style=gn] (25)  at (1.125, -0.75) {};
		\node [style=none] (26)  at (-1.125, 1.0) {};
		\node [style=rn] (29)  at (1.625, -0.25) {};
		\node [style=rn] (38)  at (-0.125, -0.0) {};
		\node [style=gn] (39)  at (-1.625, -0.5) {-$\gamma$};
		\node [style=none] (42)  at (-0.125, -1.0) {};
		\node [style=none] (47)  at (-0.625, 0.75) {$~\cdots~$};
		\node [style=none] (48)  at (0.875, 0.25) {$($};
		\node [style=gn] (49)  at (0.375, -0.5) {-$\beta$};
		\node [style=rn] (50)  at (-1.125, -0.0) {$\pi$};
		\node [style=gn] (53)  at (-0.625, -0.0) {};
		\node [style=rn] (56)  at (1.125, -0.25) {};
		\node [style=none, anchor=west] (60)  at (1.375, 0.5) {\scriptsize $\otimes n$};
		\node [style=gn] (64)  at (0.375, 0.5) {$\beta$};
		\node [style=none] (65)  at (-1.125, -1.0) {};
		\node [style=gn] (69)  at (1.625, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.25] (9.center) to (65.center);
		\draw (10) to (50);
		\draw [bend right=45, looseness=1.00] (25) to (56);
		\draw [style=none, in=90, out=-90, looseness=1.25] (26.center) to (42.center);
		\draw [bend right=45, looseness=1.00] (29) to (69);
		\draw (29) to (69);
		\draw [style=none] (38) to (53);
		\draw (38) to (49);
		\draw (50) to (39);
		\draw (50) to (53);
		\draw [bend right=45, looseness=1.00] (56) to (25);
		\draw (56) to (25);
		\draw (64) to (38);
		\draw [bend right=45, looseness=1.00] (69) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-white-dot-to-ZX-generalised-proof/ZW-white-dot-to-ZX-generalised-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (1.375, -0.25) {};
		\node [style=gn] (1)  at (1.375, -0.75) {};
		\node [style=gn] (2)  at (-1.625, -0.75) {-$\gamma$};
		\node [style=gn, inner sep=-0.5pt] (5)  at (-1.625, 0.75) {$\frac{-\pi}{3}$};
		\node [style=rn] (6)  at (0.125, -0.25) {};
		\node [style=none] (11)  at (-0.125, 1.0) {};
		\node [style=none] (15)  at (1.625, 0.25) {$)$};
		\node [style=rn] (16)  at (-1.375, 0.25) {$\pi$};
		\node [style=gn] (20)  at (-1.875, 0.25) {$\frac{\pi}{3}$};
		\node [style=gn] (27)  at (0.625, 0.25) {$\frac{\pi}{3}$};
		\node [style=gn] (28)  at (0.375, -0.75) {-$\beta$};
		\node [style=gn] (30)  at (0.625, -0.25) {$\beta$};
		\node [style=none] (32)  at (1.125, 0.25) {$($};
		\node [style=rn] (33)  at (0.125, 0.25) {};
		\node [style=rn] (35)  at (-1.375, -0.25) {$\pi$};
		\node [style=none] (43)  at (-0.125, -1.0) {};
		\node [style=none] (44)  at (-0.625, 0.75) {$~\cdots~$};
		\node [style=rn] (51)  at (1.875, -0.25) {};
		\node [style=gn, inner sep=-0.5pt] (55)  at (0.375, 0.75) {$\frac{-\pi}{3}$};
		\node [style=none] (57)  at (-1.125, 1.0) {};
		\node [style=none] (59)  at (-0.625, -0.75) {$~\cdots~$};
		\node [style=none] (61)  at (-1.125, -1.0) {};
		\node [style=gn] (62)  at (1.375, 0.25) {};
		\node [style=none, anchor=west] (63)  at (1.625, 0.5) {\scriptsize $\otimes n$};
		\node [style=gn] (66)  at (-1.875, -0.25) {$\gamma$};
		\node [style=gn] (67)  at (1.875, -0.75) {};
		\node [style=gn] (68)  at (-0.625, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (0) to (1);
		\draw (0) to (1);
		\draw [bend right=45, looseness=1.00] (1) to (0);
		\draw (5) to (16);
		\draw [style=none] (6) to (68);
		\draw (6) to (28);
		\draw [style=none, in=90, out=-90, looseness=1.25] (11.center) to (61.center);
		\draw (16) to (68);
		\draw (20) to (16);
		\draw (27) to (33);
		\draw (30) to (6);
		\draw (33) to (68);
		\draw (35) to (2);
		\draw (35) to (68);
		\draw [bend right=45, looseness=1.00] (51) to (67);
		\draw (51) to (67);
		\draw (55) to (33);
		\draw [style=none, in=90, out=-90, looseness=1.25] (57.center) to (43.center);
		\draw (66) to (35);
		\draw [bend right=45, looseness=1.00] (67) to (51);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-white-dot-to-ZX-generalised-proof/ZW-white-dot-to-ZX-generalised-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (3)  at (1.125, -0.25) {};
		\node [style=none] (4)  at (-1.125, -1.0) {};
		\node [style=none, anchor=west] (7)  at (1.375, 0.5) {\scriptsize $\otimes (n{+}1)$};
		\node [style=gn] (8)  at (-0.625, -0.0) {};
		\node [style=gn] (12)  at (0.375, 0.5) {$\beta'$};
		\node [style=gn] (13)  at (0.375, -0.5) {-$\beta'$};
		\node [style=gn] (14)  at (1.125, 0.25) {};
		\node [style=none] (17)  at (-0.625, 0.75) {$~\cdots~$};
		\node [style=none] (18)  at (0.875, 0.25) {$($};
		\node [style=none] (22)  at (1.375, 0.25) {$)$};
		\node [style=rn] (23)  at (1.625, -0.25) {};
		\node [style=rn] (31)  at (-0.125, -0.0) {};
		\node [style=gn] (36)  at (-1.625, 0.5) {$\gamma'$};
		\node [style=none] (37)  at (-0.625, -0.75) {$~\cdots~$};
		\node [style=none] (40)  at (-0.125, -1.0) {};
		\node [style=gn] (41)  at (-1.625, -0.5) {-$\gamma'$};
		\node [style=gn] (45)  at (1.125, -0.75) {};
		\node [style=none] (46)  at (-1.125, 1.0) {};
		\node [style=rn] (52)  at (-1.125, -0.0) {$\pi$};
		\node [style=none] (58)  at (-0.125, 1.0) {};
		\node [style=gn] (70)  at (1.625, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (3) to (45);
		\draw (3) to (45);
		\draw (12) to (31);
		\draw [bend right=45, looseness=1.00] (23) to (70);
		\draw (23) to (70);
		\draw [style=none] (31) to (8);
		\draw (31) to (13);
		\draw (36) to (52);
		\draw [bend right=45, looseness=1.00] (45) to (3);
		\draw [style=none, in=90, out=-90, looseness=1.25] (46.center) to (40.center);
		\draw (52) to (41);
		\draw (52) to (8);
		\draw [style=none, in=90, out=-90, looseness=1.25] (58.center) to (4.center);
		\draw [bend right=45, looseness=1.00] (70) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-l-pi/add-axiom-2-l-pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.25, 0.75) {$\alpha$};
		\node [style=gn] (1)  at (0.75, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (2)  at (-0.25, -0.75) {};
		\node [style=rn] (3)  at (0.25, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (4)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=none] (5)  at (-0.25, -1.25) {};
		\node [style=none] (6)  at (0.75, -1.25) {};
		\node [style=rn] (7)  at (-0.25, 0.75) {};
		\node [style=gn] (8)  at (-0.75, 1.0) {$\beta$};
		\node [style=gn] (9)  at (-0.75, 0.5) {-$\beta$};
		\node [style=rn] (11)  at (-0.75, -0.5) {};
		\node [style=gn] (12)  at (-0.75, -1.0) {};
		\node [style=rn] (13)  at (0.75, -0.75) {};
		\node [style=rn] (14)  at (0.25, 0.25) {};
		\node [style=gn] (15)  at (0.25, -0.75) {};
		\node [style=rn] (16)  at (0.25, 1.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (6.center);
		\draw (2) to (13);
		\draw (3) to (15);
		\draw (4) to (5.center);
		\draw (7) to (0);
		\draw (7) to (9);
		\draw (8) to (7);
		\draw (12) to (11);
		\draw (14) to (4);
		\draw (14) to (1);
		\draw [style=none] (16) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-l-pi/add-axiom-2-l-pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (17)  at (0.75, -0.75) {};
		\node [style=rn] (18)  at (0.25, -0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (19)  at (0.25, 0.25) {$\pi$};
		\node [style=none] (20)  at (-0.25, -1.25) {};
		\node [style=rn] (21)  at (-0.75, 0.5) {$\pi$};
		\node [style=gn] (22)  at (0.25, -0.75) {};
		\node [style=rn] (23)  at (-0.25, -0.75) {};
		\node [style=gn] (24)  at (-0.75, 1.0) {$\beta$};
		\node [style=gn] (25)  at (0.75, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (26)  at (-0.75, -0.0) {-$\beta$};
		\node [style=none] (27)  at (0.75, -1.25) {};
		\node [style=gn] (28)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (40)  at (0.0, 1.25) {$\pi$};
		\node [style=rn] (41)  at (0.5, 1.25) {};
		\node [style=gn] (42)  at (0.0, 0.75) {$\alpha$};
		\node [style=gn] (43)  at (0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (22);
		\draw (19) to (28);
		\draw (19) to (25);
		\draw (21) to (26);
		\draw (23) to (17);
		\draw (24) to (21);
		\draw (25) to (27.center);
		\draw (28) to (20.center);
		\draw [bend right=45, looseness=1.25] (41) to (43);
		\draw [bend left=45, looseness=1.25] (41) to (43);
		\draw [style=none] (42) to (40);
		\draw (43) to (41);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-l-pi/add-axiom-2-l-pi_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (30)  at (0.125, -0.625) {};
		\node [style=none] (31)  at (0.625, -1.125) {};
		\node [style=none] (32)  at (-0.375, -1.125) {};
		\node [style=rn] (33)  at (0.125, -1.125) {$\frac{\pi}{2}$};
		\node [style=rn] (34)  at (0.125, -0.125) {$\pi$};
		\node [style=gn] (35)  at (-0.625, -0.375) {$2\beta$};
		\node [style=rn] (36)  at (-0.375, 1.125) {$\pi$};
		\node [style=gn, align=center] (37)  at (-0.375, 0.375) {$\alpha$-$\beta$\\+$\frac{\pi}{4}$};
		\node [style=gn] (38)  at (0.375, 0.625) {};
		\node [style=rn] (39)  at (0.375, 1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (30);
		\draw [style=none, bend right, looseness=1.00] (34) to (30);
		\draw [style=none, bend left, looseness=1.00] (34) to (30);
		\draw [style=none, in=90, out=-30, looseness=1.00] (34) to (31.center);
		\draw [style=none, in=90, out=-150, looseness=1.00] (34) to (32.center);
		\draw (36) to (37);
		\draw (38) to (39);
		\draw [bend right=45, looseness=1.25] (39) to (38);
		\draw [bend left=45, looseness=1.25] (39) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-l-pi/add-axiom-2-l-pi_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (44)  at (-0.5, -1.125) {};
		\node [style=rn] (45)  at (0.0, -0.375) {$\pi$};
		\node [style=gn] (46)  at (0.25, 0.625) {};
		\node [style=rn] (47)  at (-0.5, 1.125) {$\pi$};
		\node [style=gn, align=center] (48)  at (-0.5, 0.375) {$\alpha$-$\beta$\\+$\frac{\pi}{4}$};
		\node [style=gn] (50)  at (-0.75, -0.375) {$2\beta$};
		\node [style=none] (51)  at (0.5, -1.125) {};
		\node [style=rn] (52)  at (0.25, 1.125) {};
		\node [style=rn] (53)  at (0.75, 1.125) {};
		\node [style=gn] (54)  at (0.75, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-30, looseness=1.00] (45) to (51.center);
		\draw [style=none, in=90, out=-150, looseness=1.00] (45) to (44.center);
		\draw (46) to (52);
		\draw (47) to (48);
		\draw [bend right=45, looseness=1.25] (52) to (46);
		\draw [bend left=45, looseness=1.25] (52) to (46);
		\draw [bend right=45, looseness=1.25] (53) to (54);
		\draw [bend left=45, looseness=1.25] (53) to (54);
		\draw (54) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-0/add-axiom-2-r-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.5, -1.25) {};
		\node [style=none] (2)  at (-0.5, -1.25) {};
		\node [style=gn] (3)  at (-1.0, -1.25) {-$\beta$};
		\node [style=gn] (4)  at (-1.0, -0.25) {$\beta$};
		\node [style=rn] (5)  at (-1.0, -0.75) {};
		\node [style=gn] (6)  at (-0.5, -0.75) {$\alpha$};
		\node [style=gn] (7)  at (1.0, -1.25) {-$\beta$};
		\node [style=gn] (8)  at (1.0, -0.25) {$\beta$};
		\node [style=rn] (9)  at (1.0, -0.75) {};
		\node [style=gn] (10)  at (0.5, -0.75) {$\alpha$};
		\node [style=gn] (11)  at (-0.5, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (12)  at (0.0, 0.75) {};
		\node [style=rn] (13)  at (-0.5, -0.25) {};
		\node [style=rn] (14)  at (0.5, -0.25) {};
		\node [style=gn] (15)  at (0.0, -0.25) {};
		\node [style=gn] (16)  at (0.5, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (17)  at (0.0, 0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (18)  at (0.0, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (3);
		\draw (5) to (6);
		\draw (8) to (7);
		\draw (9) to (10);
		\draw (11) to (2.center);
		\draw (12) to (11);
		\draw (12) to (16);
		\draw (13) to (14);
		\draw (16) to (1.center);
		\draw (17) to (15);
		\draw [style=none] (18) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-0/add-axiom-2-r-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (19)  at (-0.75, -0.5) {};
		\node [style=gn] (20)  at (0.25, -0.5) {$\alpha$};
		\node [style=gn] (21)  at (0.75, -1.0) {-$\beta$};
		\node [style=none] (22)  at (0.25, -1.0) {};
		\node [style=gn] (23)  at (-0.75, 0.0) {$\beta$};
		\node [style=rn] (24)  at (0.75, -0.5) {};
		\node [style=gn] (25)  at (-0.25, -0.5) {$\alpha$};
		\node [style=gn] (26)  at (0.75, 0.0) {$\beta$};
		\node [style=none] (27)  at (-0.25, -1.0) {};
		\node [style=gn] (28)  at (-0.75, -1.0) {-$\beta$};
		\node [style=rn] (29)  at (-0.25, 0.0) {};
		\node [style=rn] (30)  at (0.25, 0.0) {};
		\node [style=gn] (31)  at (-0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (32)  at (-0.75, 1.0) {$\pi$};
		\node [style=rn] (40)  at (0.25, 1.0) {};
		\node [style=rn] (41)  at (-0.25, 1.0) {};
		\node [style=gn] (42)  at (-0.25, 0.5) {};
		\node [style=gn] (43)  at (0.25, 0.5) {};
		\node [style=rn] (44)  at (0.75, 1.0) {};
		\node [style=gn] (45)  at (0.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (25);
		\draw (23) to (28);
		\draw (24) to (20);
		\draw (26) to (21);
		\draw [style=none] (29) to (27.center);
		\draw [style=none] (30) to (22.center);
		\draw [style=none] (32) to (31);
		\draw [bend right=45, looseness=1.25] (40) to (43);
		\draw [bend left=45, looseness=1.25] (40) to (43);
		\draw [bend right=45, looseness=1.25] (41) to (42);
		\draw [bend left=45, looseness=1.25] (41) to (42);
		\draw (42) to (41);
		\draw (43) to (40);
		\draw [bend right=45, looseness=1.25] (44) to (45);
		\draw [bend left=45, looseness=1.25] (44) to (45);
		\draw (45) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-0/add-axiom-2-r-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (33)  at (-0.25, -0.25) {};
		\node [style=none] (34)  at (-0.25, -0.75) {};
		\node [style=rn] (35)  at (0.25, -0.25) {};
		\node [style=gn] (36)  at (-0.25, 0.25) {$\frac{\pi}{4}$};
		\node [style=none] (37)  at (0.25, -0.75) {};
		\node [style=rn] (38)  at (-0.25, 0.75) {$\pi$};
		\node [style=gn] (46)  at (0.25, 0.25) {};
		\node [style=rn] (47)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (33) to (34.center);
		\draw [style=none] (35) to (37.center);
		\draw [style=none] (38) to (36);
		\draw (46) to (47);
		\draw [bend right=45, looseness=1.25] (47) to (46);
		\draw [bend left=45, looseness=1.25] (47) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-0/add-axiom-2-r-pi-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.875, 0.125) {};
		\node [style=rn] (1)  at (0.125, -0.375) {$\pi$};
		\node [style=none] (2)  at (0.125, -0.875) {};
		\node [style=gn] (3)  at (-1.125, 0.625) {-$\beta$};
		\node [style=gn] (4)  at (-0.125, 0.625) {$\beta$};
		\node [style=rn] (5)  at (-0.125, 0.125) {$\pi$};
		\node [style=gn] (6)  at (-0.625, 0.625) {$\beta$};
		\node [style=gn] (7)  at (-0.625, -0.375) {};
		\node [style=gn] (8)  at (0.375, 0.375) {-$\beta$};
		\node [style=rn] (10)  at (0.875, 0.125) {$\pi$};
		\node [style=gn] (11)  at (0.875, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=gn] (12)  at (0.625, -0.875) {};
		\node [style=gn] (13)  at (1.125, -0.875) {};
		\node [style=rn] (14)  at (0.625, -0.375) {};
		\node [style=rn] (15)  at (1.125, -0.375) {};
		\node [style=rn] (16)  at (-0.625, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (7);
		\draw [style=none] (1) to (7);
		\draw [style=none] (1) to (2.center);
		\draw [style=none] (3) to (0);
		\draw [style=none] (4) to (5);
		\draw [style=none] (5) to (7);
		\draw [style=none] (5) to (8);
		\draw [style=none] (6) to (0);
		\draw [style=none] (7) to (16);
		\draw [style=none] (11) to (10);
		\draw (12) to (14);
		\draw (13) to (15);
		\draw [bend right=45, looseness=1.25] (14) to (12);
		\draw [bend left=45, looseness=1.25] (14) to (12);
		\draw [bend right=45, looseness=1.25] (15) to (13);
		\draw [bend left=45, looseness=1.25] (15) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-0/add-axiom-2-r-pi-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (17)  at (1.125, -0.375) {};
		\node [style=rn] (18)  at (0.875, 0.125) {$\pi$};
		\node [style=gn] (19)  at (1.125, -0.875) {};
		\node [style=gn] (20)  at (-0.125, 0.625) {$\beta$};
		\node [style=rn] (21)  at (-0.875, 0.125) {};
		\node [style=rn] (22)  at (0.625, -0.375) {};
		\node [style=gn] (23)  at (0.875, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=rn] (24)  at (0.125, -0.375) {$\pi$};
		\node [style=gn] (25)  at (0.375, 0.375) {-$\beta$};
		\node [style=rn] (26)  at (-0.125, 0.125) {$\pi$};
		\node [style=none] (27)  at (0.125, -0.875) {};
		\node [style=gn] (28)  at (-0.625, 0.625) {$\beta$};
		\node [style=gn] (29)  at (-1.125, 0.625) {-$\beta$};
		\node [style=gn] (30)  at (0.625, -0.875) {};
		\node [style=gn] (31)  at (-0.875, -0.875) {};
		\node [style=rn] (32)  at (-0.875, -0.375) {};
		\node [style=gn] (33)  at (-0.375, -0.875) {};
		\node [style=rn] (34)  at (-0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (17) to (19);
		\draw [bend left=45, looseness=1.25] (17) to (19);
		\draw (19) to (17);
		\draw [style=none] (20) to (26);
		\draw [bend right=45, looseness=1.25] (22) to (30);
		\draw [bend left=45, looseness=1.25] (22) to (30);
		\draw [style=none] (23) to (18);
		\draw [style=none] (24) to (27.center);
		\draw [style=none] (26) to (25);
		\draw [style=none] (28) to (21);
		\draw [style=none] (29) to (21);
		\draw (30) to (22);
		\draw (31) to (32);
		\draw [bend right=45, looseness=1.25] (32) to (31);
		\draw [bend left=45, looseness=1.25] (32) to (31);
		\draw (33) to (34);
		\draw [bend right=45, looseness=1.25] (34) to (33);
		\draw [bend left=45, looseness=1.25] (34) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-0/add-axiom-2-r-pi-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (35)  at (0.625, -0.375) {};
		\node [style=gn] (36)  at (0.625, -0.875) {};
		\node [style=rn] (37)  at (0.125, -0.375) {};
		\node [style=rn] (39)  at (-0.625, 0.125) {$\pi$};
		\node [style=gn] (40)  at (-0.625, 0.625) {$\beta$};
		\node [style=rn] (41)  at (0.375, 0.125) {$\pi$};
		\node [style=gn] (42)  at (0.375, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=gn] (43)  at (-0.125, 0.375) {-$\beta$};
		\node [style=none] (44)  at (-0.375, -0.875) {};
		\node [style=gn] (45)  at (0.125, -0.875) {};
		\node [style=rn] (46)  at (-0.375, -0.375) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (35) to (36);
		\draw [bend left=45, looseness=1.25] (35) to (36);
		\draw (36) to (35);
		\draw [bend right=45, looseness=1.25] (37) to (45);
		\draw [bend left=45, looseness=1.25] (37) to (45);
		\draw [style=none] (39) to (43);
		\draw [style=none] (40) to (39);
		\draw [style=none] (42) to (41);
		\draw (45) to (37);
		\draw [style=none] (46) to (44.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-0/add-axiom-2-r-pi-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (48)  at (0.0, 0.875) {};
		\node [style=gn] (49)  at (0.0, 0.375) {};
		\node [style=gn] (50)  at (-0.5, 0.375) {};
		\node [style=gn] (51)  at (0.5, 0.875) {$2\beta$};
		\node [style=rn] (52)  at (-0.25, -0.125) {$\pi$};
		\node [style=rn] (53)  at (-0.5, -0.625) {};
		\node [style=none] (54)  at (0.0, -0.875) {};
		\node [style=rn] (55)  at (0.5, 0.125) {$\pi$};
		\node [style=rn] (56)  at (-0.5, 0.875) {};
		\node [style=gn, align=center] (57)  at (0.5, -0.625) {$\alpha$-$\beta$\\+$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (48) to (49);
		\draw [bend left=45, looseness=1.25] (48) to (49);
		\draw (49) to (48);
		\draw (50) to (56);
		\draw [style=none, in=90, out=-45, looseness=1.00] (52) to (54.center);
		\draw [style=none, in=90, out=-150, looseness=1.25] (52) to (53);
		\draw [bend right=45, looseness=1.25] (56) to (50);
		\draw [bend left=45, looseness=1.25] (56) to (50);
		\draw [style=none] (57) to (55);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-pi/add-axiom-2-r-pi-pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.875, 0.125) {};
		\node [style=rn] (1)  at (0.125, -0.375) {$\pi$};
		\node [style=none] (2)  at (0.125, -0.875) {};
		\node [style=gn] (3)  at (-1.125, 0.625) {-$\beta$};
		\node [style=gn] (4)  at (-0.125, 0.625) {$\beta$};
		\node [style=rn] (5)  at (-0.125, 0.125) {$\pi$};
		\node [style=gn] (6)  at (-0.625, 0.625) {$\beta$};
		\node [style=gn] (7)  at (-0.625, -0.375) {};
		\node [style=gn] (8)  at (0.375, 0.375) {-$\beta$};
		\node [style=rn] (10)  at (0.875, 0.125) {$\pi$};
		\node [style=gn] (11)  at (0.875, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=gn] (12)  at (0.625, -0.875) {};
		\node [style=gn] (13)  at (1.125, -0.875) {};
		\node [style=rn] (14)  at (0.625, -0.375) {};
		\node [style=rn] (15)  at (1.125, -0.375) {};
		\node [style=rn] (16)  at (-0.625, -0.875) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (7);
		\draw [style=none] (1) to (7);
		\draw [style=none] (1) to (2.center);
		\draw [style=none] (3) to (0);
		\draw [style=none] (4) to (5);
		\draw [style=none] (5) to (7);
		\draw [style=none] (5) to (8);
		\draw [style=none] (6) to (0);
		\draw [style=none] (7) to (16);
		\draw [style=none] (11) to (10);
		\draw (12) to (14);
		\draw (13) to (15);
		\draw [bend right=45, looseness=1.25] (14) to (12);
		\draw [bend left=45, looseness=1.25] (14) to (12);
		\draw [bend right=45, looseness=1.25] (15) to (13);
		\draw [bend left=45, looseness=1.25] (15) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-pi/add-axiom-2-r-pi-pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (17)  at (1.125, -0.375) {};
		\node [style=rn] (18)  at (0.875, 0.125) {$\pi$};
		\node [style=gn] (19)  at (1.125, -0.875) {};
		\node [style=gn] (20)  at (-0.125, 0.625) {$\beta$};
		\node [style=rn] (21)  at (-0.875, 0.125) {$\pi$};
		\node [style=rn] (22)  at (0.625, -0.375) {};
		\node [style=gn] (23)  at (0.875, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=rn] (24)  at (0.125, -0.375) {};
		\node [style=gn] (25)  at (0.375, 0.375) {-$\beta$};
		\node [style=rn] (26)  at (-0.125, 0.125) {};
		\node [style=none] (27)  at (0.125, -0.875) {};
		\node [style=gn] (28)  at (-0.625, 0.625) {$\beta$};
		\node [style=gn] (29)  at (-1.125, 0.625) {-$\beta$};
		\node [style=gn] (30)  at (0.625, -0.875) {};
		\node [style=gn] (31)  at (-0.875, -0.875) {};
		\node [style=rn] (32)  at (-0.875, -0.375) {};
		\node [style=gn] (33)  at (-0.375, -0.875) {};
		\node [style=rn] (34)  at (-0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (17) to (19);
		\draw [bend left=45, looseness=1.25] (17) to (19);
		\draw (19) to (17);
		\draw [style=none] (20) to (26);
		\draw [bend right=45, looseness=1.25] (22) to (30);
		\draw [bend left=45, looseness=1.25] (22) to (30);
		\draw [style=none] (23) to (18);
		\draw [style=none] (24) to (27.center);
		\draw [style=none] (26) to (25);
		\draw [style=none] (28) to (21);
		\draw [style=none] (29) to (21);
		\draw (30) to (22);
		\draw (31) to (32);
		\draw [bend right=45, looseness=1.25] (32) to (31);
		\draw [bend left=45, looseness=1.25] (32) to (31);
		\draw (33) to (34);
		\draw [bend right=45, looseness=1.25] (34) to (33);
		\draw [bend left=45, looseness=1.25] (34) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-pi/add-axiom-2-r-pi-pi_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (35)  at (0.625, -0.375) {};
		\node [style=gn] (36)  at (0.625, -0.875) {};
		\node [style=rn] (37)  at (0.125, -0.375) {};
		\node [style=rn] (39)  at (-0.625, 0.125) {$\pi$};
		\node [style=gn] (40)  at (-0.625, 0.625) {$\beta$};
		\node [style=rn] (41)  at (0.375, 0.125) {$\pi$};
		\node [style=gn] (42)  at (0.375, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=gn] (43)  at (-0.125, 0.375) {-$\beta$};
		\node [style=none] (44)  at (-0.375, -0.875) {};
		\node [style=gn] (45)  at (0.125, -0.875) {};
		\node [style=rn] (46)  at (-0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (35) to (36);
		\draw [bend left=45, looseness=1.25] (35) to (36);
		\draw (36) to (35);
		\draw [bend right=45, looseness=1.25] (37) to (45);
		\draw [bend left=45, looseness=1.25] (37) to (45);
		\draw [style=none] (39) to (43);
		\draw [style=none] (40) to (39);
		\draw [style=none] (42) to (41);
		\draw (45) to (37);
		\draw [style=none] (46) to (44.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-pi/add-axiom-2-r-pi-pi_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (47)  at (0.0, -0.875) {};
		\node [style=gn, align=center] (48)  at (0.5, -0.625) {$\alpha$-$\beta$\\+$\frac{\pi}{4}$};
		\node [style=rn] (49)  at (-0.5, 0.875) {};
		\node [style=gn] (50)  at (0.5, 0.875) {$2\beta$};
		\node [style=gn] (51)  at (0.0, 0.375) {};
		\node [style=rn] (52)  at (0.5, 0.125) {$\pi$};
		\node [style=rn] (54)  at (0.0, 0.875) {};
		\node [style=gn] (55)  at (-0.5, 0.375) {};
		\node [style=rn] (56)  at (-0.25, -0.125) {$\pi$};
		\node [style=rn] (57)  at (-0.5, -0.625) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (48) to (52);
		\draw [bend right=45, looseness=1.25] (49) to (55);
		\draw [bend left=45, looseness=1.25] (49) to (55);
		\draw (51) to (54);
		\draw [bend right=45, looseness=1.25] (54) to (51);
		\draw [bend left=45, looseness=1.25] (54) to (51);
		\draw (55) to (49);
		\draw [style=none, in=90, out=-45, looseness=1.00] (56) to (47.center);
		\draw [style=none, in=90, out=-150, looseness=1.25] (56) to (57);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi/add-axiom-2-r-pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.5, -1.25) {};
		\node [style=none] (2)  at (-0.5, -1.25) {};
		\node [style=gn] (3)  at (-1.0, -1.25) {-$\beta$};
		\node [style=gn] (4)  at (-1.0, -0.25) {$\beta$};
		\node [style=rn] (5)  at (-1.0, -0.75) {};
		\node [style=gn] (6)  at (-0.5, -0.75) {$\alpha$};
		\node [style=gn] (7)  at (1.0, -1.25) {-$\beta$};
		\node [style=gn] (8)  at (1.0, -0.25) {$\beta$};
		\node [style=rn] (9)  at (1.0, -0.75) {};
		\node [style=gn] (10)  at (0.5, -0.75) {$\alpha$};
		\node [style=gn] (11)  at (-0.5, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (12)  at (0.0, 0.75) {};
		\node [style=rn] (13)  at (-0.5, -0.25) {};
		\node [style=rn] (14)  at (0.5, -0.25) {};
		\node [style=gn] (15)  at (0.0, -0.25) {};
		\node [style=gn] (16)  at (0.5, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (17)  at (0.0, 0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (18)  at (0.0, 1.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (3);
		\draw (5) to (6);
		\draw (8) to (7);
		\draw (9) to (10);
		\draw (11) to (2.center);
		\draw (12) to (11);
		\draw (12) to (16);
		\draw (13) to (14);
		\draw (16) to (1.center);
		\draw (17) to (15);
		\draw [style=none] (18) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi/add-axiom-2-r-pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (19)  at (-0.75, -0.5) {};
		\node [style=gn] (20)  at (0.25, -0.5) {$\alpha$};
		\node [style=none] (21)  at (0.25, -1.0) {};
		\node [style=gn] (22)  at (0.75, -1.0) {-$\beta$};
		\node [style=rn] (23)  at (0.75, -0.5) {};
		\node [style=gn] (24)  at (-0.75, 0.0) {$\beta$};
		\node [style=rn] (25)  at (0.0, 0.0) {$\pi$};
		\node [style=gn] (26)  at (-0.25, -0.5) {$\alpha$};
		\node [style=gn] (27)  at (0.75, 0.0) {$\beta$};
		\node [style=none] (28)  at (-0.25, -1.0) {};
		\node [style=gn] (29)  at (-0.75, -1.0) {-$\beta$};
		\node [style=rn] (30)  at (-0.5, 1.0) {$\pi$};
		\node [style=gn] (31)  at (-0.5, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (49)  at (0.0, 0.5) {};
		\node [style=gn] (50)  at (0.5, 0.5) {};
		\node [style=rn] (51)  at (0.0, 1.0) {};
		\node [style=rn] (52)  at (0.5, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (26);
		\draw [style=none] (20) to (21.center);
		\draw (23) to (20);
		\draw (24) to (29);
		\draw [style=none] (25) to (26);
		\draw [style=none] (25) to (20);
		\draw [style=none] (26) to (28.center);
		\draw (27) to (22);
		\draw [style=none] (31) to (30);
		\draw (49) to (51);
		\draw (50) to (52);
		\draw [bend right=45, looseness=1.25] (51) to (49);
		\draw [bend left=45, looseness=1.25] (51) to (49);
		\draw [bend right=45, looseness=1.25] (52) to (50);
		\draw [bend left=45, looseness=1.25] (52) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi/add-axiom-2-r-pi_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (32)  at (-0.75, 0.125) {};
		\node [style=rn] (33)  at (0.0, -0.375) {$\pi$};
		\node [style=none] (34)  at (0.0, -0.875) {};
		\node [style=gn] (35)  at (-1.0, 0.625) {-$\beta$};
		\node [style=gn] (36)  at (0.0, 0.625) {$\beta$};
		\node [style=rn] (37)  at (0.0, 0.125) {$\pi$};
		\node [style=gn] (38)  at (-0.5, 0.625) {$\beta$};
		\node [style=none] (39)  at (-0.5, -0.875) {};
		\node [style=gn] (40)  at (-0.5, -0.375) {};
		\node [style=gn] (41)  at (0.5, 0.375) {-$\beta$};
		\node [style=rn] (43)  at (1.0, 0.125) {$\pi$};
		\node [style=gn] (44)  at (1.0, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=gn] (45)  at (0.5, -0.875) {};
		\node [style=gn] (46)  at (1.0, -0.875) {};
		\node [style=rn] (47)  at (0.5, -0.375) {};
		\node [style=rn] (48)  at (1.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (32) to (40);
		\draw [style=none] (33) to (40);
		\draw [style=none] (33) to (34.center);
		\draw [style=none] (35) to (32);
		\draw [style=none] (36) to (37);
		\draw [style=none] (37) to (40);
		\draw [style=none] (37) to (41);
		\draw [style=none] (38) to (32);
		\draw [style=none] (40) to (39.center);
		\draw [style=none] (44) to (43);
		\draw (45) to (47);
		\draw (46) to (48);
		\draw [bend right=45, looseness=1.25] (47) to (45);
		\draw [bend left=45, looseness=1.25] (47) to (45);
		\draw [bend right=45, looseness=1.25] (48) to (46);
		\draw [bend left=45, looseness=1.25] (48) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-3-to-A1/add-axiom-3-to-A1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (9)  at (-0.25, 0.25) {};
		\node [style=gn] (10)  at (-0.25, 0.75) {$\alpha$};
		\node [style=gn] (11)  at (-0.75, 0.5) {-$\alpha$};
		\node [style=none] (12)  at (0.0, -0.75) {};
		\node [style=gn] (19)  at (0.0, -0.25) {};
		\node [style=gn] (28)  at (0.25, 0.75) {$\beta$};
		\node [style=gn] (29)  at (0.75, 0.5) {-$\beta$};
		\node [style=rn] (30)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (11);
		\draw (9) to (19);
		\draw (10) to (9);
		\draw (19) to (12.center);
		\draw (28) to (30);
		\draw (30) to (29);
		\draw (30) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-3-to-A1/add-axiom-3-to-A1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.375, 0.25) {};
		\node [style=none] (1)  at (-0.125, -1.5) {};
		\node [style=rn] (2)  at (-0.875, 0.75) {};
		\node [style=rn] (3)  at (0.625, 0.75) {};
		\node [style=gn] (4)  at (-1.375, 1.5) {$\beta$-$\alpha$};
		\node [style=gn] (5)  at (-0.625, 1.5) {$\alpha$-$\beta$};
		\node [style=gn] (6)  at (0.375, 1.5) {$\alpha$+$\beta$};
		\node [style=gn] (7)  at (1.375, 1.5) {-$\alpha$-$\beta$};
		\node [style=rn] (13)  at (-0.625, 0.25) {};
		\node [style=rn] (14)  at (-0.125, 0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (15)  at (-0.125, 0.25) {};
		\node [style=gn] (16)  at (-0.625, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (17)  at (0.375, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (18)  at (-0.125, -0.5) {};
		\node [style=rn] (31)  at (0.375, -1.0) {$\pi$};
		\node [style=gn] (32)  at (0.875, -1.25) {$\frac{\pi}{4}$};
		\node [style=gn] (33)  at (0.875, -0.75) {$\frac{\pi}{4}$};
		\node [style=gn] (34)  at (-0.125, -1.0) {};
		\node [style=gn] (50)  at (-1.375, -1.25) {};
		\node [style=gn] (51)  at (-0.875, -1.25) {};
		\node [style=rn] (52)  at (-0.875, -0.75) {};
		\node [style=rn] (53)  at (-1.375, -0.75) {};
		\node [style=rn] (54)  at (1.125, 0.5) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (55)  at (1.125, -0.0) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (13);
		\draw (0) to (17);
		\draw (2) to (13);
		\draw (3) to (7);
		\draw (3) to (0);
		\draw (4) to (2);
		\draw (5) to (2);
		\draw (6) to (3);
		\draw (13) to (16);
		\draw (15) to (14);
		\draw (16) to (18);
		\draw (17) to (18);
		\draw (18) to (1.center);
		\draw (31) to (34);
		\draw (32) to (31);
		\draw (33) to (31);
		\draw [bend right=45, looseness=1.00] (50) to (53);
		\draw [bend right=45, looseness=1.00] (51) to (52);
		\draw [bend right=45, looseness=1.00] (52) to (51);
		\draw (52) to (51);
		\draw [bend right=45, looseness=1.00] (53) to (50);
		\draw (53) to (50);
		\draw (55) to (54);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-3-to-A1/add-axiom-3-to-A1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (0.125, 0.625) {};
		\node [style=rn] (21)  at (-0.375, 0.625) {};
		\node [style=gn] (22)  at (-0.875, 0.875) {-$\gamma$};
		\node [style=gn] (23)  at (-0.375, 1.125) {$\gamma$};
		\node [style=none] (24)  at (-0.125, -0.875) {};
		\node [style=gn] (25)  at (-0.125, 0.125) {};
		\node [style=gn] (26)  at (0.125, 1.125) {$\frac{\pi}{4}$};
		\node [style=gn] (27)  at (0.625, 0.875) {$\frac{\pi}{4}$};
		\node [style=gn] (36)  at (0.875, 0.375) {$\frac{\pi}{4}$};
		\node [style=rn] (37)  at (0.375, 0.125) {$\pi$};
		\node [style=gn] (38)  at (0.875, -0.125) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (44)  at (-0.625, -0.875) {$\frac{-\pi}{2}$};
		\node [style=rn] (45)  at (-0.625, -0.375) {$\pi$};
		\node [style=gn] (46)  at (0.375, -1.125) {};
		\node [style=rn] (47)  at (0.375, -0.625) {};
		\node [style=gn] (48)  at (0.875, -1.125) {};
		\node [style=rn] (49)  at (0.875, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (25);
		\draw (21) to (22);
		\draw (21) to (25);
		\draw (23) to (21);
		\draw (25) to (24.center);
		\draw (26) to (20);
		\draw (27) to (20);
		\draw (36) to (37);
		\draw (37) to (25);
		\draw (38) to (37);
		\draw (44) to (45);
		\draw [bend right=45, looseness=1.00] (46) to (47);
		\draw [bend right=45, looseness=1.00] (47) to (46);
		\draw (47) to (46);
		\draw [bend right=45, looseness=1.00] (48) to (49);
		\draw [bend right=45, looseness=1.00] (49) to (48);
		\draw (49) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-3-to-A1/add-axiom-3-to-A1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (40)  at (-0.25, 0.625) {-$\gamma$};
		\node [style=gn] (41)  at (0.25, 0.625) {$\gamma$};
		\node [style=none] (42)  at (0.0, -0.625) {};
		\node [style=rn] (43)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41) to (43);
		\draw (43) to (40);
		\draw (43) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-and-CNOT-commute/anti-control-inverse-triangle-and-CNOT-commute_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (27)  at (1.0, -0.75) {};
		\node [style=none] (28)  at (-1.0, 1.25) {};
		\node [style=ug, rotate=0] (29)  at (1.0, 0.25) {};
		\node [style=rn] (30)  at (0.5, 0.25) {};
		\node [style=none] (31)  at (1.0, -1.25) {};
		\node [style=gn] (32)  at (1.0, -0.25) {$\pi$};
		\node [style=gn] (33)  at (-1.0, -0.75) {};
		\node [style=gn] (34)  at (1.0, 0.75) {$\pi$};
		\node [style=rn] (35)  at (-0.5, 0.25) {$\pi$};
		\node [style=gn] (36)  at (-1.0, 0.25) {};
		\node [style=ug, rotate=90] (38)  at (0.0, 0.25) {};
		\node [style=none] (39)  at (1.0, 1.25) {};
		\node [style=none] (40)  at (-1.0, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (40.center);
		\draw (30) to (36);
		\draw (32) to (30);
		\draw (33) to (27);
		\draw (34) to (30);
		\draw (39.center) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-and-CNOT-commute/anti-control-inverse-triangle-and-CNOT-commute_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (1.0, 1.5) {};
		\node [style=rn] (2)  at (-0.5, 0.5) {$\pi$};
		\node [style=ug, rotate=0] (3)  at (1.0, 0.5) {};
		\node [style=gn] (4)  at (-1.0, 0.5) {};
		\node [style=gn] (5)  at (1.0, 1.0) {$\pi$};
		\node [style=none] (6)  at (1.0, -1.5) {};
		\node [style=none] (7)  at (-1.0, -1.5) {};
		\node [style=gn] (8)  at (1.0, -0.0) {};
		\node [style=ug, rotate=90] (9)  at (0.0, 0.5) {};
		\node [style=none] (10)  at (-1.0, 1.5) {};
		\node [style=rn] (11)  at (0.5, 0.5) {};
		\node [style=gn] (12)  at (-1.0, -0.5) {$\pi$};
		\node [style=rn] (13)  at (1.0, -0.5) {};
		\node [style=gn] (41)  at (1.0, -1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (6.center);
		\draw (5) to (11);
		\draw (8) to (11);
		\draw (10.center) to (7.center);
		\draw (11) to (4);
		\draw (12) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-and-CNOT-commute/anti-control-inverse-triangle-and-CNOT-commute_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (14)  at (1.0, 0.5) {};
		\node [style=none] (15)  at (-1.0, 1.5) {};
		\node [style=ug, rotate=0] (16)  at (1.0, -0.5) {};
		\node [style=rn] (17)  at (0.5, -0.5) {};
		\node [style=none] (18)  at (1.0, -1.5) {};
		\node [style=gn] (19)  at (1.0, -1.0) {$\pi$};
		\node [style=gn] (20)  at (1.0, -0.0) {};
		\node [style=gn] (21)  at (-1.0, 0.5) {};
		\node [style=rn] (22)  at (-0.5, -0.5) {$\pi$};
		\node [style=gn] (23)  at (-1.0, -0.5) {$\pi$};
		\node [style=ug, rotate=90] (24)  at (0.0, -0.5) {};
		\node [style=none] (25)  at (1.0, 1.5) {};
		\node [style=none] (26)  at (-1.0, -1.5) {};
		\node [style=gn] (42)  at (1.0, 1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15.center) to (26.center);
		\draw (17) to (23);
		\draw (19) to (17);
		\draw (20) to (17);
		\draw (21) to (14);
		\draw (25.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-and-CNOT-commute/anti-control-inverse-triangle-and-CNOT-commute_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (43)  at (1.0, 0.75) {};
		\node [style=ug, rotate=90] (44)  at (0.0, -0.25) {};
		\node [style=gn] (45)  at (-1.0, -0.25) {};
		\node [style=ug, rotate=0] (46)  at (1.0, -0.25) {};
		\node [style=gn] (47)  at (1.0, 0.25) {$\pi$};
		\node [style=rn] (48)  at (0.5, -0.25) {};
		\node [style=rn] (49)  at (-0.5, -0.25) {$\pi$};
		\node [style=none] (50)  at (1.0, -1.25) {};
		\node [style=none] (51)  at (1.0, 1.25) {};
		\node [style=none] (52)  at (-1.0, -1.25) {};
		\node [style=gn] (53)  at (-1.0, 0.75) {};
		\node [style=gn] (55)  at (1.0, -0.75) {$\pi$};
		\node [style=none] (56)  at (-1.0, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (47) to (48);
		\draw (48) to (45);
		\draw (51.center) to (50.center);
		\draw (53) to (43);
		\draw (55) to (48);
		\draw (56.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (1.0, 0.75) {$\pi$};
		\node [style=ug, rotate=90] (1)  at (0.0, 0.25) {};
		\node [style=gn] (2)  at (-1.0, 0.25) {};
		\node [style=rn] (3)  at (0.5, 0.25) {};
		\node [style=none] (4)  at (-1.0, 1.25) {};
		\node [style=gn] (5)  at (1.0, -0.25) {$\pi$};
		\node [style=ug, rotate=0] (6)  at (1.0, 0.25) {};
		\node [style=none] (7)  at (1.0, -1.25) {};
		\node [style=none] (8)  at (1.0, 1.25) {};
		\node [style=none] (10)  at (-1.0, -1.25) {};
		\node [style=rn] (11)  at (-0.5, 0.25) {$\pi$};
		\node [style=ug, rotate=0] (12)  at (1.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (3) to (2);
		\draw (4.center) to (10.center);
		\draw (5) to (3);
		\draw (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=0] (13)  at (0.75, -0.25) {};
		\node [style=gn] (14)  at (0.75, 1.25) {$\pi$};
		\node [style=rn] (15)  at (-0.75, 0.25) {$\pi$};
		\node [style=rn] (16)  at (0.25, 0.75) {};
		\node [style=ug, rotate=0] (17)  at (0.75, 0.75) {};
		\node [style=gn] (18)  at (0.75, 0.25) {$\pi$};
		\node [style=none] (19)  at (0.75, 1.75) {};
		\node [style=none] (20)  at (-0.75, 1.75) {};
		\node [style=ug, rotate=90] (21)  at (-0.25, 0.75) {};
		\node [style=none] (22)  at (-0.75, -1.75) {};
		\node [style=gn] (23)  at (-0.75, 0.75) {};
		\node [style=none] (24)  at (0.75, -1.75) {};
		\node [style=gn] (25)  at (0.75, -0.75) {$\pi$};
		\node [style=gn] (26)  at (0.75, -1.25) {$\pi$};
		\node [style=rn] (51)  at (-0.75, 1.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (16);
		\draw (16) to (23);
		\draw (18) to (16);
		\draw (19.center) to (24.center);
		\draw (20.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (1.0, -1.25) {};
		\node [style=none] (28)  at (1.0, 1.25) {};
		\node [style=none] (29)  at (-1.0, 1.25) {};
		\node [style=ug, rotate=0] (31)  at (1.0, 0.25) {};
		\node [style=ug, rotate=90] (32)  at (0.0, 0.25) {};
		\node [style=rn] (33)  at (0.5, 0.25) {};
		\node [style=gn] (34)  at (1.0, -0.75) {$\pi$};
		\node [style=gn] (35)  at (1.0, -0.25) {$\pi$};
		\node [style=none] (36)  at (-1.0, -1.25) {};
		\node [style=gn] (37)  at (-1.0, 0.25) {};
		\node [style=rn] (38)  at (-1.0, -0.25) {$\pi$};
		\node [style=gn] (39)  at (1.0, 0.75) {};
		\node [style=rn] (52)  at (-1.0, 0.75) {$\pi$};
		\node [style=rn] (53)  at (-0.5, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (27.center);
		\draw (29.center) to (36.center);
		\draw (33) to (37);
		\draw (35) to (33);
		\draw (39) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (40)  at (0.25, -0.0) {};
		\node [style=ug, rotate=90] (41)  at (-0.25, -0.0) {};
		\node [style=none] (42)  at (-0.75, -1.0) {};
		\node [style=gn] (43)  at (0.75, 0.5) {};
		\node [style=none] (45)  at (-0.75, 1.0) {};
		\node [style=gn] (46)  at (0.75, -0.5) {};
		\node [style=gn] (47)  at (-0.75, -0.0) {};
		\node [style=none] (48)  at (0.75, -1.0) {};
		\node [style=none] (49)  at (0.75, 1.0) {};
		\node [style=ug, rotate=0] (50)  at (0.75, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40) to (47);
		\draw (43) to (40);
		\draw (45.center) to (42.center);
		\draw (46) to (40);
		\draw (49.center) to (48.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-ter/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-ter_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (1.0, 0.75) {$\pi$};
		\node [style=ug, rotate=90] (1)  at (0.0, 0.25) {};
		\node [style=gn] (2)  at (-1.0, 0.25) {};
		\node [style=rn] (3)  at (0.5, 0.25) {};
		\node [style=none] (4)  at (-1.0, 1.25) {};
		\node [style=gn] (5)  at (1.0, -0.25) {$\pi$};
		\node [style=ug, rotate=0] (6)  at (1.0, 0.25) {};
		\node [style=none] (7)  at (1.0, -1.25) {};
		\node [style=none] (8)  at (1.0, 1.25) {};
		\node [style=none] (10)  at (-1.0, -1.25) {};
		\node [style=rn] (11)  at (-0.5, 0.25) {$\pi$};
		\node [style=ug, rotate=0] (12)  at (1.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (3) to (2);
		\draw (4.center) to (10.center);
		\draw (5) to (3);
		\draw (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-ter/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-ter_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (13)  at (1.0, 0.75) {};
		\node [style=ug, rotate=90] (14)  at (-0.5, 0.25) {};
		\node [style=gn] (15)  at (-1.0, 0.25) {};
		\node [style=rn] (16)  at (0.5, 0.25) {};
		\node [style=none] (17)  at (-1.0, 1.25) {};
		\node [style=gn] (18)  at (1.0, -0.25) {};
		\node [style=ug, rotate=0] (19)  at (1.0, 0.25) {};
		\node [style=none] (20)  at (1.0, -1.25) {};
		\node [style=none] (21)  at (1.0, 1.25) {};
		\node [style=none] (22)  at (-1.0, -1.25) {};
		\node [style=rn] (23)  at (-1.0, 0.75) {$\pi$};
		\node [style=ug, rotate=0] (24)  at (1.0, -0.75) {};
		\node [style=rn] (25)  at (-1.0, -0.25) {$\pi$};
		\node [style=gn] (26)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (16);
		\draw (16) to (15);
		\draw (17.center) to (22.center);
		\draw (18) to (16);
		\draw (21.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-ter/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-ter_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (28)  at (1.125, 0.5) {};
		\node [style=ug, rotate=90] (29)  at (-0.675, 0.0) {};
		\node [style=gn] (30)  at (-1.125, 0.0) {};
		\node [style=rn] (31)  at (0.625, 0.0) {};
		\node [style=none] (32)  at (-1.125, 1.0) {};
		\node [style=gn] (33)  at (1.125, -0.5) {};
		\node [style=ug, rotate=0] (34)  at (1.125, 0.0) {};
		\node [style=none] (35)  at (1.125, -1.0) {};
		\node [style=none] (36)  at (1.125, 1.0) {};
		\node [style=none] (37)  at (-1.125, -1.0) {};
		\node [style=rn] (38)  at (-1.125, 0.5) {$\pi$};
		\node [style=rn] (40)  at (-1.125, -0.5) {$\pi$};
		\node [style=gn] (41)  at (-0.25, 0.0) {$\pi$};
		\node [style=ug, rotate=-90] (42)  at (0.175, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28) to (31);
		\draw (31) to (30);
		\draw (32.center) to (37.center);
		\draw (33) to (31);
		\draw (36.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-ter/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-ter_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (44)  at (1.0, 0.5) {};
		\node [style=ug, rotate=90] (45)  at (0.0, 0.0) {};
		\node [style=gn] (46)  at (-1.0, 0.0) {};
		\node [style=rn] (47)  at (0.5, 0.0) {};
		\node [style=none] (48)  at (-1.0, 1.0) {};
		\node [style=gn] (49)  at (1.0, -0.5) {};
		\node [style=ug, rotate=0] (50)  at (1.0, 0.0) {};
		\node [style=none] (51)  at (1.0, -1.0) {};
		\node [style=none] (52)  at (1.0, 1.0) {};
		\node [style=none] (53)  at (-1.0, -1.0) {};
		\node [style=rn] (54)  at (-1.0, 0.5) {$\pi$};
		\node [style=rn] (55)  at (-1.0, -0.5) {$\pi$};
		\node [style=rn] (56)  at (-0.5, 0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (44) to (47);
		\draw (47) to (46);
		\draw (48.center) to (53.center);
		\draw (49) to (47);
		\draw (52.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-ter/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-ter_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (58)  at (0.75, 0.5) {};
		\node [style=ug, rotate=90] (59)  at (-0.25, 0.0) {};
		\node [style=gn] (60)  at (-0.75, 0.0) {};
		\node [style=rn] (61)  at (0.25, 0.0) {};
		\node [style=none] (62)  at (-0.75, 1.0) {};
		\node [style=gn] (63)  at (0.75, -0.5) {};
		\node [style=ug, rotate=0] (64)  at (0.75, 0.0) {};
		\node [style=none] (65)  at (0.75, -1.0) {};
		\node [style=none] (66)  at (0.75, 1.0) {};
		\node [style=none] (67)  at (-0.75, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (58) to (61);
		\draw (61) to (60);
		\draw (62.center) to (67.center);
		\draw (63) to (61);
		\draw (66.center) to (65.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (1.0, 0.5) {$\pi$};
		\node [style=ug, rotate=90] (1)  at (0.0, -0.0) {};
		\node [style=gn] (2)  at (-1.0, -0.0) {};
		\node [style=rn] (3)  at (0.5, -0.0) {};
		\node [style=none] (4)  at (-1.0, 1.0) {};
		\node [style=gn] (5)  at (1.0, -0.5) {$\pi$};
		\node [style=ug, rotate=0] (6)  at (1.0, -0.0) {};
		\node [style=none] (7)  at (1.0, -1.0) {};
		\node [style=none] (8)  at (1.0, 1.0) {};
		\node [style=none] (10)  at (-1.0, -1.0) {};
		\node [style=rn] (11)  at (-0.5, -0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (3) to (2);
		\draw (4.center) to (10.center);
		\draw (5) to (3);
		\draw (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (1.25, 1.0) {};
		\node [style=gn] (13)  at (-1.25, -0.0) {};
		\node [style=none] (14)  at (1.25, -1.0) {};
		\node [style=none] (15)  at (-1.25, -1.0) {};
		\node [style=ug, rotate=90] (16)  at (-0.75, -0.0) {};
		\node [style=none] (17)  at (-1.25, 1.0) {};
		\node [style=ug, rotate=-90] (18)  at (0.25, -0.0) {};
		\node [style=gn] (19)  at (-0.25, -0.0) {$\pi$};
		\node [style=gn] (20)  at (1.25, 0.5) {$\pi$};
		\node [style=ug, rotate=0] (21)  at (1.25, -0.0) {};
		\node [style=rn] (22)  at (0.75, -0.0) {};
		\node [style=gn] (23)  at (1.25, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (14.center);
		\draw (17.center) to (15.center);
		\draw (20) to (22);
		\draw (22) to (13);
		\draw (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (1.0, 1.5) {};
		\node [style=rn] (25)  at (0.5, -0.5) {};
		\node [style=ug, rotate=0] (26)  at (1.0, -0.5) {};
		\node [style=gn] (27)  at (-1.0, -0.5) {};
		\node [style=gn] (28)  at (1.0, -0.0) {};
		\node [style=gn] (29)  at (-0.0, -0.5) {$\pi$};
		\node [style=none] (31)  at (1.0, -1.5) {};
		\node [style=none] (32)  at (-1.0, -1.5) {};
		\node [style=none] (33)  at (-1.0, 1.5) {};
		\node [style=gn] (34)  at (1.0, -1.0) {$\pi$};
		\node [style=ug, rotate=90] (35)  at (-0.5, -0.5) {};
		\node [style=gn] (36)  at (1.0, 1.0) {$\pi$};
		\node [style=ug, rotate=0] (37)  at (1.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (31.center);
		\draw (25) to (27);
		\draw (28) to (25);
		\draw (33.center) to (32.center);
		\draw (34) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (38)  at (0.75, 1.0) {$\pi$};
		\node [style=gn] (39)  at (0.75, -1.0) {};
		\node [style=ug, rotate=90] (41)  at (-0.25, -0.5) {};
		\node [style=none] (42)  at (0.75, 1.5) {};
		\node [style=none] (43)  at (-0.75, 1.5) {};
		\node [style=none] (44)  at (0.75, -1.5) {};
		\node [style=ug, rotate=0] (45)  at (0.75, 0.5) {};
		\node [style=ug, rotate=0] (46)  at (0.75, -0.5) {};
		\node [style=gn] (47)  at (0.75, -0.0) {$\pi$};
		\node [style=none] (48)  at (-0.75, -1.5) {};
		\node [style=rn] (49)  at (0.25, -0.5) {};
		\node [style=gn] (50)  at (-0.75, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39) to (49);
		\draw (42.center) to (44.center);
		\draw (43.center) to (48.center);
		\draw (47) to (49);
		\draw (49) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.75, 1.0) {};
		\node [style=gn] (1)  at (-0.75, -0.5) {};
		\node [style=ug, rotate=0] (2)  at (0.75, -0.0) {};
		\node [style=rn] (3)  at (0.25, -0.0) {};
		\node [style=gn] (4)  at (0.75, -0.5) {$\pi$};
		\node [style=gn] (5)  at (-0.75, -0.0) {};
		\node [style=gn] (6)  at (0.75, 0.5) {};
		\node [style=none] (7)  at (-0.75, 1.0) {};
		\node [style=ug, rotate=90] (8)  at (-0.25, -0.0) {};
		\node [style=none] (10)  at (-0.75, -1.0) {};
		\node [style=none] (11)  at (0.75, -1.0) {};
		\node [style={{H box}}] (12)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (11.center);
		\draw (1) to (4);
		\draw (3) to (5);
		\draw (4) to (3);
		\draw (6) to (3);
		\draw (7.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=90] (13)  at (-0.5, -0.0) {};
		\node [style=gn] (14)  at (1.0, 0.5) {};
		\node [style=none] (15)  at (1.0, 1.0) {};
		\node [style={{H box}}] (16)  at (-0.5, -0.5) {};
		\node [style=gn] (17)  at (-1.0, -0.5) {};
		\node [style=none] (18)  at (1.0, -1.0) {};
		\node [style=ug, rotate=0] (19)  at (1.0, -0.0) {};
		\node [style=none] (20)  at (-1.0, 1.0) {};
		\node [style=none] (21)  at (-1.0, -1.0) {};
		\node [style=gn] (22)  at (-1.0, -0.0) {};
		\node [style=gn] (23)  at (1.0, -0.5) {$\pi$};
		\node [style=gn] (24)  at (0.0, -0.0) {};
		\node [style=rn] (25)  at (0.0, -0.5) {};
		\node [style=rn] (26)  at (0.5, -0.5) {};
		\node [style=gn] (27)  at (-0.25, 1.0) {};
		\node [style=rn] (28)  at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (26);
		\draw (15.center) to (18.center);
		\draw (20.center) to (21.center);
		\draw (22) to (24);
		\draw (25) to (17);
		\draw (25) to (24);
		\draw (25) to (14);
		\draw (26) to (24);
		\draw (26) to (23);
		\draw (28) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (29)  at (0.75, -0.5) {$\pi$};
		\node [style=gn] (30)  at (-0.25, -0.5) {};
		\node [style=ug, rotate=0] (31)  at (0.75, -0.0) {};
		\node [style=rn] (33)  at (1.25, -0.5) {};
		\node [style=none] (34)  at (0.75, -1.0) {};
		\node [style=rn] (35)  at (0.25, -0.5) {};
		\node [style=gn] (36)  at (1.25, -0.0) {};
		\node [style=gn] (37)  at (0.75, 0.5) {};
		\node [style=gn] (38)  at (-1.25, -0.5) {};
		\node [style=none] (39)  at (-1.25, -1.0) {};
		\node [style=gn] (40)  at (-1.25, 0.5) {};
		\node [style={{H box}}] (41)  at (-0.25, 0.5) {};
		\node [style=none] (42)  at (-1.25, 1.0) {};
		\node [style=ug, rotate=90] (43)  at (-0.75, -0.5) {};
		\node [style=none] (44)  at (0.75, 1.0) {};
		\node [style={{H box}}] (45)  at (-0.75, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (36);
		\draw (35) to (30);
		\draw (35) to (29);
		\draw (37) to (35);
		\draw (38) to (30);
		\draw (40) to (37);
		\draw (42.center) to (39.center);
		\draw (44.center) to (34.center);
		\draw (45) to (30);
		\draw (45) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (46)  at (0.5, -0.5) {};
		\node [style=none] (47)  at (1.0, -1.0) {};
		\node [style=ug, rotate=90] (48)  at (-0.5, -0.5) {};
		\node [style=none] (50)  at (-1.0, 1.0) {};
		\node [style=gn] (51)  at (0.0, -0.5) {$\pi$};
		\node [style=ug, rotate=0] (52)  at (1.0, -0.0) {};
		\node [style=none] (53)  at (-1.0, -1.0) {};
		\node [style={{H box}}] (54)  at (0.0, 0.5) {};
		\node [style=none] (55)  at (1.0, 1.0) {};
		\node [style=gn] (56)  at (1.0, 0.5) {};
		\node [style=gn] (57)  at (-1.0, -0.5) {};
		\node [style=gn] (58)  at (-1.0, 0.5) {};
		\node [style=gn] (59)  at (1.0, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (46) to (51);
		\draw (46) to (59);
		\draw (50.center) to (53.center);
		\draw (55.center) to (47.center);
		\draw (56) to (46);
		\draw (57) to (51);
		\draw (58) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=90] (61)  at (-0.25, -0.0) {};
		\node [style=rn] (62)  at (0.25, -0.0) {};
		\node [style=gn] (63)  at (0.75, 0.5) {$\pi$};
		\node [style=none] (64)  at (0.75, 1.0) {};
		\node [style={{H box}}] (65)  at (0.0, 0.5) {};
		\node [style=gn] (66)  at (-0.75, 0.5) {};
		\node [style=none] (67)  at (0.75, -1.0) {};
		\node [style=ug, rotate=0] (68)  at (0.75, -0.0) {};
		\node [style=none] (69)  at (-0.75, 1.0) {};
		\node [style=none] (70)  at (-0.75, -1.0) {};
		\node [style=gn] (71)  at (-0.75, -0.0) {};
		\node [style=gn] (72)  at (0.75, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (62) to (71);
		\draw (63) to (62);
		\draw (64.center) to (67.center);
		\draw (66) to (63);
		\draw (69.center) to (70.center);
		\draw (72) to (62);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-control-green-fin/anti-control-pi-control-green-fin_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.5, -0.0) {};
		\node [style={{H box}}] (1)  at (0.0, -0.0) {};
		\node [style=gn] (2)  at (0.5, 0.5) {};
		\node [style=gn] (3)  at (0.5, -0.5) {$\pi$};
		\node [style=none] (4)  at (0.5, -1.0) {};
		\node [style=none] (5)  at (0.5, 1.0) {};
		\node [style=rn] (7)  at (-0.5, -0.25) {};
		\node [style=gn] (8)  at (-0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.00] (1) to (2);
		\draw [bend left=45, looseness=1.00] (3) to (1);
		\draw (5.center) to (4.center);
		\draw (7) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-control-green-fin/anti-control-pi-control-green-fin_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (0.125, 1.5) {};
		\node [style=rn] (13)  at (0.125, 0.5) {};
		\node [style=gn] (14)  at (0.125, 1.0) {};
		\node [style=gn] (15)  at (-0.375, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (16)  at (0.125, -0.5) {$\frac{\pi}{2}$};
		\node [style=none] (17)  at (0.125, -1.5) {};
		\node [style=gn] (18)  at (0.125, -0.0) {$\frac{\pi}{4}$};
		\node [style=gn] (19)  at (1.125, 1.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (20)  at (0.625, 1.0) {};
		\node [style=gn] (21)  at (1.125, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn] (22)  at (0.125, -1.0) {$\pi$};
		\node [style={{H box}}] (23)  at (-0.875, -0.0) {};
		\node [style=rn] (24)  at (-1.125, 0.75) {};
		\node [style=gn] (25)  at (-1.125, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (17.center);
		\draw (14) to (20);
		\draw [in=90, out=180, looseness=1.25] (14) to (23);
		\draw (15) to (13);
		\draw (20) to (19);
		\draw (20) to (21);
		\draw [in=-90, out=180, looseness=1.00] (22) to (23);
		\draw (24) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-control-green-fin/anti-control-pi-control-green-fin_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (26)  at (-0.25, 0.375) {};
		\node [style=none] (27)  at (-0.25, 1.375) {};
		\node [style=gn] (28)  at (0.75, 1.375) {$\frac{-\pi}{4}$};
		\node [style=gn] (29)  at (-0.75, 0.375) {$\frac{\pi}{4}$};
		\node [style=rn] (30)  at (0.25, 0.875) {};
		\node [style=rn] (31)  at (-0.25, -0.625) {$\frac{\pi}{2}$};
		\node [style=none] (32)  at (-0.25, -1.375) {};
		\node [style=gn] (34)  at (0.75, 0.375) {$\frac{-\pi}{4}$};
		\node [style=gn] (35)  at (-0.25, -0.125) {$\frac{\pi}{4}$};
		\node [style=gn] (36)  at (-0.25, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27.center) to (32.center);
		\draw (29) to (26);
		\draw (30) to (28);
		\draw (30) to (34);
		\draw (36) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-control-green-fin/anti-control-pi-control-green-fin_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (0.0, 0.75) {};
		\node [style=ug] (10)  at (0.0, -0.0) {};
		\node [style=none] (11)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/b1-right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, -0.25) {};
		\node [style=rn] (1) at (-0.25, 0.25) {};
		\node [style=rn] (2) at (0.25, 0.25) {};
		\node [style=none] (3) at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (0.center);
		\draw [style=none] (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bent-wire-bis/bent-wire-bis_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (0.0, 1.0) {};
		\node [style=none] (4)  at (0.0, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bent-wire-bis/bent-wire-bis_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.25, 1.0) {};
		\node [style=none] (21)  at (-0.25, -1.0) {};
		\node [style=none] (23)  at (0.25, 1.0) {};
		\node [style=none] (24)  at (0.25, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20.center) to (21.center);
		\draw (23.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-proof/bicolor-0-alpha-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.25) {$\alpha$};
		\node [style=gn] (1)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-proof/bicolor-0-alpha-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (41)  at (0.0, 0.25) {$\pi$};
		\node [style=rn] (42)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (41) to (42);
		\draw [style=none, in=-135, out=-45, loop] (42) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-proof/bicolor-0-alpha-proof_08.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (53)  at (0.0, -0.25) {};
		\node [style=gn] (55)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (55) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha/bicolor-0-alpha_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.25) {$\alpha$};
		\node [style=gn] (1)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha/bicolor-0-alpha_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (2)  at (0.0, -0.25) {};
		\node [style=gn] (3)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor_pi_4_eq_empty-minus-1/bicolor_pi_4_eq_empty-minus-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (8)  at (0.0, 0.375) {$\frac{-\pi}{4}$};
		\node [style=rn] (9)  at (0.0, -0.375) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor_pi_4_eq_empty-minus-1/bicolor_pi_4_eq_empty-minus-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (0.0, 0.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (11)  at (0.0, -0.5) {$\frac{\pi}{4}$};
		\node [style={{H box}}] (12)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor_pi_4_eq_empty-minus-1/bicolor_pi_4_eq_empty-minus-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, 0.375) {$\frac{-\pi}{4}$};
		\node [style=gn] (1)  at (0.0, -0.375) {$~\frac{\pi}{4}~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor_pi_4_eq_empty-minus-1/bicolor_pi_4_eq_empty-minus-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (-0.25, 0.25) {};
		\node [style=none] (4)  at (-0.25, -0.25) {};
		\node [style=none] (5)  at (0.25, 0.25) {};
		\node [style=none] (6)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (3.center) to (5.center);
		\draw [style=dashed] (4.center) to (3.center);
		\draw [style=dashed] (5.center) to (6.center);
		\draw [style=dashed] (6.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-0/big-scalar-equation-l-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (1)  at (-0.5, 0.5) {};
		\node [style=gn] (2)  at (0.5, 0.5) {$\beta$};
		\node [style=gn] (3)  at (-0.5, -0.5) {};
		\node [style=gn] (4)  at (0.5, -0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-0/big-scalar-equation-l-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (-0.5, -0.5) {};
		\node [style=gn] (7)  at (0.5, 0.5) {$\beta$};
		\node [style=gn] (8)  at (0.5, -0.5) {$\beta$};
		\node [style=rn] (9)  at (-0.5, 0.5) {};
		\node [style=gn] (10)  at (0.0, -0.0) {};
		\node [style=rn] (11)  at (0.0, 0.5) {};
		\node [style=gn] (12)  at (-0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (9) to (12);
		\draw [bend left=45, looseness=1.25] (9) to (12);
		\draw (10) to (11);
		\draw [bend right=45, looseness=1.25] (11) to (10);
		\draw [bend left=45, looseness=1.25] (11) to (10);
		\draw (12) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-0/big-scalar-equation-l-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (14)  at (0.0, -0.5) {$\beta$};
		\node [style=gn] (15)  at (0.0, 0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi-arxiv/big-scalar-equation-l-pi-arxiv_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (1)  at (-0.5, 0.5) {$\pi$};
		\node [style=gn] (2)  at (0.5, 0.5) {$\beta$};
		\node [style=gn] (3)  at (-0.5, -0.5) {$\pi$};
		\node [style=gn] (4)  at (0.5, -0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi-arxiv/big-scalar-equation-l-pi-arxiv_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (0.75, 0.75) {};
		\node [style=gn] (7)  at (0.25, -0.75) {$\beta{+}\pi$};
		\node [style=gn] (8)  at (-0.75, -0.75) {$\beta{+}\pi$};
		\node [style=rn] (9)  at (-0.75, 0.5) {};
		\node [style=gn] (10)  at (-0.25, -0.0) {};
		\node [style=rn] (11)  at (-0.25, 0.5) {};
		\node [style=gn] (12)  at (-0.75, -0.0) {};
		\node [style=rn] (14)  at (0.75, -0.25) {$\pi$};
		\node [style=gn] (15)  at (0.75, 0.25) {$\pi$};
		\node [style=rn] (16)  at (0.25, 0.5) {};
		\node [style=gn] (17)  at (0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (9) to (12);
		\draw [bend left=45, looseness=1.25] (9) to (12);
		\draw (10) to (11);
		\draw [bend right=45, looseness=1.25] (11) to (10);
		\draw [bend left=45, looseness=1.25] (11) to (10);
		\draw (12) to (9);
		\draw [style=none] (15) to (14);
		\draw [bend right=45, looseness=1.25] (16) to (17);
		\draw [bend left=45, looseness=1.25] (16) to (17);
		\draw (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi-arxiv/big-scalar-equation-l-pi-arxiv_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (0.625, -0.25) {};
		\node [style=rn] (19)  at (0.625, 0.25) {};
		\node [style=rn] (20)  at (0.125, -0.25) {$\pi$};
		\node [style=gn] (21)  at (-0.625, -0.5) {$\beta{+}\pi$};
		\node [style=gn] (22)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (23)  at (-0.625, 0.5) {$\beta{+}\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (19);
		\draw [bend right=45, looseness=1.25] (19) to (18);
		\draw [bend left=45, looseness=1.25] (19) to (18);
		\draw [style=none] (22) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi/big-scalar-equation-l-pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (1)  at (-0.5, 0.5) {$\pi$};
		\node [style=gn] (2)  at (0.5, 0.5) {$\beta$};
		\node [style=gn] (3)  at (-0.5, -0.5) {$\pi$};
		\node [style=gn] (4)  at (0.5, -0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi/big-scalar-equation-l-pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (0.75, 0.5) {};
		\node [style=gn] (7)  at (0.0, -0.5) {$\beta{+}\pi$};
		\node [style=gn] (8)  at (-0.75, -0.5) {$\beta{+}\pi$};
		\node [style=rn] (9)  at (-0.75, 0.5) {};
		\node [style=gn] (10)  at (-0.25, -0.0) {};
		\node [style=rn] (11)  at (-0.25, 0.5) {};
		\node [style=gn] (12)  at (-0.75, -0.0) {};
		\node [style=rn] (14)  at (0.75, -0.5) {$\pi$};
		\node [style=gn] (15)  at (0.75, -0.0) {$\pi$};
		\node [style=rn] (16)  at (0.25, 0.5) {};
		\node [style=gn] (17)  at (0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (9) to (12);
		\draw [bend left=45, looseness=1.25] (9) to (12);
		\draw (10) to (11);
		\draw [bend right=45, looseness=1.25] (11) to (10);
		\draw [bend left=45, looseness=1.25] (11) to (10);
		\draw (12) to (9);
		\draw [style=none] (15) to (14);
		\draw [bend right=45, looseness=1.25] (16) to (17);
		\draw [bend left=45, looseness=1.25] (16) to (17);
		\draw (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi/big-scalar-equation-l-pi_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (0.625, -0.125) {};
		\node [style=rn] (19)  at (0.625, 0.375) {};
		\node [style=rn] (20)  at (0.125, -0.125) {$\pi$};
		\node [style=gn] (21)  at (-0.625, -0.375) {$\beta{+}\pi$};
		\node [style=gn] (22)  at (0.125, 0.375) {$\pi$};
		\node [style=gn] (23)  at (-0.625, 0.375) {$\beta{+}\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (19);
		\draw [bend right=45, looseness=1.25] (19) to (18);
		\draw [bend left=45, looseness=1.25] (19) to (18);
		\draw [style=none] (22) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi_2/big-scalar-equation-l-pi_2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (1)  at (-0.5, 0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (2)  at (0.5, 0.5) {$\beta$};
		\node [style=gn] (3)  at (-0.5, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (4)  at (0.5, -0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi_2/big-scalar-equation-l-pi_2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (0.75, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (7)  at (0.25, -0.25) {};
		\node [style=rn] (8)  at (0.75, 0.25) {$\pi$};
		\node [style=rn] (9)  at (0.25, 0.25) {};
		\node [style=gn] (10)  at (-0.75, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (11)  at (-0.25, 0.5) {$\beta$};
		\node [style=gn] (12)  at (-0.25, -0.5) {$\beta$};
		\node [style=rn] (13)  at (-0.5, -0.0) {};
		\node [style=gn, inner sep=-0.5pt] (14)  at (-0.75, 0.5) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (6) to (8);
		\draw (7) to (9);
		\draw [bend right=45, looseness=1.25] (9) to (7);
		\draw [bend left=45, looseness=1.25] (9) to (7);
		\draw (11) to (10);
		\draw (14) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi_2/big-scalar-equation-l-pi_2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (15)  at (0.75, -0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (17)  at (0.25, 0.25) {};
		\node [style=rn] (18)  at (-0.25, -0.0) {};
		\node [style=gn] (19)  at (0.25, -0.25) {};
		\node [style=gn] (20)  at (-0.25, -0.5) {$\beta$};
		\node [style=gn] (21)  at (-0.25, 0.5) {$\beta$};
		\node [style=rn] (22)  at (0.75, 0.25) {$\pi$};
		\node [style=gn] (23)  at (-0.75, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (15) to (22);
		\draw [bend right=45, looseness=1.25] (17) to (19);
		\draw [bend left=45, looseness=1.25] (17) to (19);
		\draw (19) to (17);
		\draw [style=none] (21) to (20);
		\draw [style=none, bend right=45, looseness=1.25] (23) to (18);
		\draw [style=none, bend left=45, looseness=1.25] (23) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi_2/big-scalar-equation-l-pi_2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (24)  at (-0.25, -0.5) {};
		\node [style=rn] (25)  at (0.25, -0.0) {$\pi$};
		\node [style=gn] (26)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (28)  at (0.0, 0.5) {$2\beta$};
		\node [style=rn] (29)  at (-0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (29);
		\draw [style=none] (26) to (25);
		\draw [bend right=45, looseness=1.25] (29) to (24);
		\draw [bend left=45, looseness=1.25] (29) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-0/big-scalar-equation-r-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.5, 0.25) {$\beta$};
		\node [style=rn] (2)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (3)  at (0.0, -0.25) {$\beta$};
		\node [style=gn] (4)  at (-0.5, -0.25) {-$\beta$};
		\node [style=gn] (5)  at (0.5, -0.25) {};
		\node [style=rn] (6)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2);
		\draw (5) to (6);
		\draw [bend right=45, looseness=1.25] (6) to (5);
		\draw [bend left=45, looseness=1.25] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-0/big-scalar-equation-r-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.0, 0.25) {$\beta$};
		\node [style=gn] (8)  at (0.0, -0.25) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi/big-scalar-equation-r-pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.625, 0.5) {$\pi$+$\beta$};
		\node [style=rn] (2)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (3)  at (0.125, -0.25) {$\beta$};
		\node [style=gn] (4)  at (-0.625, -0.5) {$\pi$-$\beta$};
		\node [style=gn] (5)  at (0.625, -0.25) {};
		\node [style=rn] (6)  at (0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2);
		\draw (5) to (6);
		\draw [bend right=45, looseness=1.25] (6) to (5);
		\draw [bend left=45, looseness=1.25] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi/big-scalar-equation-r-pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (-0.625, -0.5) {$\beta$-$\pi$};
		\node [style=gn] (8)  at (0.625, -0.25) {};
		\node [style=rn] (9)  at (0.625, 0.25) {};
		\node [style=gn] (10)  at (0.125, -0.25) {$\pi$};
		\node [style=rn] (11)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (12)  at (-0.625, 0.5) {$\pi$+$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (9);
		\draw [bend right=45, looseness=1.25] (9) to (8);
		\draw [bend left=45, looseness=1.25] (9) to (8);
		\draw (10) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2-arxiv/big-scalar-equation-r-pi_2-arxiv_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.625, 0.5) {$\frac{\pi}{2}$+$\beta$};
		\node [style=rn] (2)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (3)  at (0.125, -0.25) {$\beta$};
		\node [style=gn] (4)  at (-0.625, -0.5) {$\frac{\pi}{2}$-$\beta$};
		\node [style=gn] (5)  at (0.625, -0.25) {};
		\node [style=rn] (6)  at (0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2);
		\draw (5) to (6);
		\draw [bend right=45, looseness=1.25] (6) to (5);
		\draw [bend left=45, looseness=1.25] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2-arxiv/big-scalar-equation-r-pi_2-arxiv_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.625, -0.375) {$\frac{\pi}{2}$};
		\node [style=rn] (8)  at (0.625, 0.125) {$\pi$};
		\node [style=gn] (9)  at (-0.125, 0.625) {$\frac{\pi}{2}$+$\beta$};
		\node [style=gn] (10)  at (-0.125, -0.625) {$\beta$-$\frac{\pi}{2}$};
		\node [style=rn] (11)  at (-0.125, -0.125) {};
		\node [style=gn] (12)  at (-0.625, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (8);
		\draw [style=none] (9) to (10);
		\draw [style=none] (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2-arxiv/big-scalar-equation-r-pi_2-arxiv_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (13)  at (0.25, 0.25) {$\pi$};
		\node [style=gn] (14)  at (-0.25, -0.5) {};
		\node [style=gn] (15)  at (-0.25, 0.5) {$2\beta$};
		\node [style=rn] (16)  at (-0.25, -0.0) {};
		\node [style=gn] (17)  at (0.25, -0.25) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.25] (15) to (16);
		\draw [style=none, bend left=45, looseness=1.25] (15) to (16);
		\draw [style=none] (16) to (14);
		\draw (17) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2-arxiv/big-scalar-equation-r-pi_2-arxiv_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (20)  at (0.0, 0.5) {$2\beta$};
		\node [style=rn] (21)  at (0.25, -0.0) {$\pi$};
		\node [style=gn] (22)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (23)  at (-0.25, -0.5) {};
		\node [style=rn] (24)  at (-0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (21);
		\draw (23) to (24);
		\draw [bend right=45, looseness=1.25] (24) to (23);
		\draw [bend left=45, looseness=1.25] (24) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2/big-scalar-equation-r-pi_2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.625, 0.5) {$\frac{\pi}{2}$+$\beta$};
		\node [style=rn] (2)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (3)  at (0.125, -0.25) {$\beta$};
		\node [style=gn] (4)  at (-0.625, -0.5) {$\frac{\pi}{2}$-$\beta$};
		\node [style=gn] (5)  at (0.625, -0.25) {};
		\node [style=rn] (6)  at (0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2);
		\draw (5) to (6);
		\draw [bend right=45, looseness=1.25] (6) to (5);
		\draw [bend left=45, looseness=1.25] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2/big-scalar-equation-r-pi_2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.5, -0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (8)  at (0.5, 0.25) {$\pi$};
		\node [style=gn] (9)  at (0.0, 0.5) {$\frac{\pi}{2}$+$\beta$};
		\node [style=gn] (10)  at (0.0, -0.5) {$\beta$-$\frac{\pi}{2}$};
		\node [style=rn] (11)  at (0.0, -0.0) {};
		\node [style=gn] (12)  at (-0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (8);
		\draw [style=none] (9) to (10);
		\draw [style=none] (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2/big-scalar-equation-r-pi_2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (13)  at (0.25, 0.25) {$\pi$};
		\node [style=gn] (14)  at (-0.25, -0.5) {};
		\node [style=gn] (15)  at (-0.25, 0.5) {$2\beta$};
		\node [style=rn] (16)  at (-0.25, -0.0) {};
		\node [style=gn] (17)  at (0.25, -0.25) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.25] (15) to (16);
		\draw [style=none, bend left=45, looseness=1.25] (15) to (16);
		\draw [style=none] (16) to (14);
		\draw (17) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2/big-scalar-equation-r-pi_2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (20)  at (0.0, 0.5) {$2\beta$};
		\node [style=rn] (21)  at (0.25, -0.0) {$\pi$};
		\node [style=gn] (22)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (23)  at (-0.25, -0.5) {};
		\node [style=rn] (24)  at (-0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (21);
		\draw (23) to (24);
		\draw [bend right=45, looseness=1.25] (24) to (23);
		\draw [bend left=45, looseness=1.25] (24) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bw-equivalence/bw-equivalence_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, 1.0) {};
		\node [style=ug] (7)  at (0.0, -0.5) {};
		\node [style=none] (8)  at (0.0, -1.0) {};
		\node [style=rn] (9)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (6.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/commutation-from-C/commutation-from-C_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.875, -1.25) {};
		\node [style=none] (1)  at (0.125, 1.25) {};
		\node [style=none] (2)  at (0.125, -1.25) {};
		\node [style=gn] (3)  at (-0.875, 0.25) {-$\alpha$};
		\node [style=gn] (4)  at (0.125, 0.25) {$\alpha$};
		\node [style=gn] (5)  at (-0.375, 0.75) {$\alpha$};
		\node [style=rn] (6)  at (-0.375, 0.25) {};
		\node [style=none] (7)  at (-0.875, 1.25) {};
		\node [style=gn] (8)  at (0.875, 0.75) {};
		\node [style=rn] (9)  at (0.125, 0.75) {-$\gamma$};
		\node [style=gn] (10)  at (0.875, -0.25) {};
		\node [style=rn] (11)  at (0.125, -0.25) {$\gamma$};
		\node [style=none] (12)  at (0.875, 1.25) {};
		\node [style=none] (13)  at (0.875, -1.25) {};
		\node [style=gn] (20)  at (-0.875, -0.75) {$\beta$};
		\node [style=gn] (21)  at (0.125, -0.75) {$\beta$};
		\node [style=gn] (22)  at (-0.375, -0.25) {$\beta$};
		\node [style=rn] (23)  at (-0.375, -0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (7.center);
		\draw (2.center) to (1.center);
		\draw (3) to (4);
		\draw (5) to (6);
		\draw [style=none] (9) to (8);
		\draw [style=none] (11) to (10);
		\draw (13.center) to (12.center);
		\draw (20) to (21);
		\draw (22) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/commutation-from-C/commutation-from-C_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (-1.375, -1.25) {};
		\node [style=none] (28)  at (0.875, 1.25) {};
		\node [style=none] (29)  at (0.875, -1.25) {};
		\node [style=none] (34)  at (-1.375, 1.25) {};
		\node [style=none] (39)  at (1.375, 1.25) {};
		\node [style=none] (40)  at (1.375, -1.25) {};
		\node [style=gn, minimum width=1.1 em] (51)  at (-0.125, -1.0) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (52)  at (-0.125, 1.0) {$\alpha$};
		\node [style=rn] (53)  at (-0.125, -0.5) {$\pi$};
		\node [style=gn, minimum width=1.1 em] (55)  at (0.375, -0.5) {$\beta$};
		\node [style=rn] (56)  at (-0.125, 0.5) {};
		\node [style=gn] (57)  at (-0.625, 0.0) {};
		\node [style=rn, minimum width=1.1 em] (58)  at (0.375, 0.0) {$\gamma$};
		\node [style=rn, minimum width=1.1 em] (60)  at (0.875, 0.5) {-$\gamma$};
		\node [style=gn, minimum width=1.1 em] (61)  at (0.375, 0.5) {$\alpha$};
		\node [style=gn] (63)  at (0.875, 0.0) {};
		\node [style=gn] (80)  at (-1.375, 0.0) {$\beta$-$\alpha$};
		\node [style=gn] (90)  at (1.375, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27.center) to (34.center);
		\draw (28.center) to (60);
		\draw (40.center) to (39.center);
		\draw [style=none] (53) to (51);
		\draw [style=none] (53) to (55);
		\draw [in=90, out=0, looseness=1.25] (55) to (29.center);
		\draw [style=none] (56) to (52);
		\draw [style=none] (57) to (56);
		\draw [style=none] (57) to (53);
		\draw [style=none] (58) to (55);
		\draw [style=none] (60) to (61);
		\draw [style=none] (61) to (56);
		\draw [style=none] (61) to (58);
		\draw [style=none] (63) to (58);
		\draw [style=none] (63) to (60);
		\draw (63) to (90);
		\draw (80) to (57);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/commutation-from-C/commutation-from-C_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (66)  at (-0.625, 0.0) {};
		\node [style=gn, minimum width=1.1 em] (67)  at (0.375, -0.5) {$\alpha$};
		\node [style=gn] (68)  at (0.875, 0.0) {};
		\node [style=rn] (69)  at (-0.125, -0.5) {};
		\node [style=gn, minimum width=1.1 em] (70)  at (-0.125, -1.0) {$\alpha$};
		\node [style=rn] (72)  at (-0.125, 0.5) {$\pi$};
		\node [style=gn, minimum width=1.1 em] (73)  at (0.375, 0.5) {$\beta$};
		\node [style=rn, minimum width=1.1 em] (74)  at (0.375, 0.0) {-$\gamma$};
		\node [style=rn, minimum width=1.1 em] (76)  at (0.875, -0.5) {$\gamma$};
		\node [style=gn, minimum width=1.1 em] (77)  at (-0.125, 1.0) {$\beta$};
		\node [style=none] (82)  at (-1.375, 1.25) {};
		\node [style=none] (83)  at (-1.375, -1.25) {};
		\node [style=none] (84)  at (1.375, 1.25) {};
		\node [style=none] (85)  at (1.375, -1.25) {};
		\node [style=none] (86)  at (0.875, 1.25) {};
		\node [style=none] (87)  at (0.875, -1.25) {};
		\node [style=gn] (88)  at (-1.375, 0.0) {$\beta$-$\alpha$};
		\node [style=gn] (89)  at (1.375, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (66) to (69);
		\draw [style=none] (66) to (72);
		\draw [style=none] (67) to (74);
		\draw [style=none] (67) to (69);
		\draw [style=none] (68) to (74);
		\draw [style=none] (68) to (76);
		\draw (68) to (89);
		\draw [style=none] (69) to (70);
		\draw [style=none] (72) to (77);
		\draw [style=none] (72) to (73);
		\draw [in=-90, out=15, looseness=1.25] (73) to (86.center);
		\draw [style=none] (74) to (73);
		\draw [style=none] (76) to (67);
		\draw (76) to (87.center);
		\draw (83.center) to (82.center);
		\draw (85.center) to (84.center);
		\draw (88) to (66);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/commutation-from-C/commutation-from-C_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (92)  at (-0.875, -1.25) {};
		\node [style=none] (93)  at (0.125, 1.25) {};
		\node [style=none] (94)  at (0.125, -1.25) {};
		\node [style=gn] (95)  at (-0.875, -0.25) {-$\alpha$};
		\node [style=gn] (96)  at (0.125, -0.25) {$\alpha$};
		\node [style=gn] (97)  at (-0.375, 0.25) {$\alpha$};
		\node [style=rn] (98)  at (-0.375, -0.25) {};
		\node [style=none] (99)  at (-0.875, 1.25) {};
		\node [style=gn] (100)  at (0.875, 0.25) {};
		\node [style=rn] (101)  at (0.125, 0.25) {-$\gamma$};
		\node [style=gn] (102)  at (0.875, -0.75) {};
		\node [style=rn] (103)  at (0.125, -0.75) {$\gamma$};
		\node [style=none] (104)  at (0.875, 1.25) {};
		\node [style=none] (105)  at (0.875, -1.25) {};
		\node [style=gn] (106)  at (-0.875, 0.75) {$\beta$};
		\node [style=gn] (107)  at (0.125, 0.75) {$\beta$};
		\node [style=gn] (108)  at (-0.375, 1.25) {$\beta$};
		\node [style=rn] (109)  at (-0.375, 0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (92.center) to (99.center);
		\draw (94.center) to (93.center);
		\draw (95) to (96);
		\draw (97) to (98);
		\draw [style=none] (101) to (100);
		\draw [style=none] (103) to (102);
		\draw (105.center) to (104.center);
		\draw (106) to (107);
		\draw (108) to (109);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-commutation-3-proof/control-commutation-3-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, minimum width=1.1 em] (0)  at (0.25, 0.25) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (1)  at (-0.75, 0.25) {$\alpha$};
		\node [style=rn] (2)  at (0.25, -0.25) {};
		\node [style=rn] (3)  at (-0.75, -0.25) {$\pi$};
		\node [style=gn] (4)  at (-0.25, -0.5) {};
		\node [style=gn, minimum width=1.1 em] (5)  at (0.25, -0.75) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (6)  at (-0.75, -0.75) {$\alpha$};
		\node [style=none] (7)  at (-0.75, 1.25) {};
		\node [style=none] (8)  at (0.25, 1.25) {};
		\node [style=none] (9)  at (-0.25, -1.25) {};
		\node [style=rn] (11)  at (-0.75, 0.75) {};
		\node [style=rn] (12)  at (0.25, 0.75) {};
		\node [style={{H box}}] (13)  at (-0.25, 0.75) {};
		\node [style=rn] (14)  at (0.75, 1.0) {};
		\node [style=gn] (15)  at (0.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (4);
		\draw (3) to (4);
		\draw (3) to (6);
		\draw (4) to (9.center);
		\draw (5) to (2);
		\draw (7.center) to (3);
		\draw (8.center) to (2);
		\draw [style=none] (12) to (11);
		\draw (14) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-commutation-3-proof/control-commutation-3-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, minimum width=1.1 em] (16)  at (0.25, -1.125) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (17)  at (-0.75, -1.125) {$\alpha$};
		\node [style=none] (18)  at (-0.25, -1.625) {};
		\node [style=gn, minimum width=1.1 em] (19)  at (0.25, -0.125) {$\beta$};
		\node [style=gn] (20)  at (-0.25, -0.875) {};
		\node [style=rn] (21)  at (0.25, -0.625) {};
		\node [style=gn, minimum width=1.1 em] (22)  at (-0.75, -0.125) {$\alpha$};
		\node [style=rn] (23)  at (-0.75, -0.625) {$\pi$};
		\node [style=gn] (24)  at (0.75, 0.125) {};
		\node [style={{H box}}] (25)  at (-0.75, 0.375) {};
		\node [style={{H box}}] (26)  at (-0.25, 0.875) {};
		\node [style={{H box}}] (27)  at (0.25, 0.375) {};
		\node [style=gn] (28)  at (-0.75, 0.875) {};
		\node [style=none] (29)  at (0.25, 1.625) {};
		\node [style=none] (30)  at (-0.75, 1.625) {};
		\node [style=gn] (31)  at (0.25, 0.875) {};
		\node [style={{H box}}] (32)  at (-0.25, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (21);
		\draw [style=none] (19) to (22);
		\draw (20) to (18.center);
		\draw (21) to (20);
		\draw (23) to (20);
		\draw (23) to (17);
		\draw [style=none] (28) to (31);
		\draw [style=none] (28) to (23);
		\draw [style=none, in=90, out=-90, looseness=1.00] (29.center) to (28);
		\draw [style=none, in=90, out=-90, looseness=1.00] (30.center) to (31);
		\draw [style=none] (31) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-commutation-3-proof/control-commutation-3-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (33)  at (-0.75, -0.625) {};
		\node [style=gn] (34)  at (0.75, 0.125) {};
		\node [style=rn] (36)  at (0.25, -0.625) {$\pi$};
		\node [style=none] (37)  at (-0.75, 1.625) {};
		\node [style={{H box}}, yshift=3.5pt] (38)  at (0.25, 0.375) {};
		\node [style=none] (39)  at (0.25, 1.625) {};
		\node [style=gn, minimum width=1.1 em] (40)  at (0.25, -0.125) {$\alpha$};
		\node [style={{H box}}] (41)  at (-0.25, 0.875) {};
		\node [style=gn, minimum width=1.1 em] (42)  at (0.25, -1.125) {$\alpha$};
		\node [style=gn, minimum width=1.1 em] (43)  at (-0.75, -1.125) {$\beta$};
		\node [style=gn] (44)  at (-0.75, 0.875) {};
		\node [style={{H box}}] (45)  at (-0.25, -0.125) {};
		\node [style=gn] (46)  at (-0.25, -0.875) {};
		\node [style=gn, minimum width=1.1 em] (47)  at (-0.75, -0.125) {$\beta$};
		\node [style=gn] (48)  at (0.25, 0.875) {};
		\node [style=none] (49)  at (-0.25, -1.625) {};
		\node [style={{H box}}, yshift=3.5pt] (50)  at (0.25, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (46);
		\draw (36) to (46);
		\draw (36) to (42);
		\draw [style=none, in=90, out=-90, looseness=1.00] (37.center) to (48);
		\draw [style=none, in=90, out=-90, looseness=1.00] (39.center) to (44);
		\draw (43) to (33);
		\draw [style=none] (44) to (48);
		\draw [style=none] (44) to (33);
		\draw (46) to (49.center);
		\draw [style=none] (47) to (40);
		\draw [style=none] (48) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-commutation-3-proof/control-commutation-3-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, minimum width=1.1 em] (51)  at (0.25, -0.5) {$\beta$};
		\node [style=rn] (52)  at (0.25, -0.0) {};
		\node [style={{H box}}] (53)  at (-0.25, 0.25) {};
		\node [style=gn, minimum width=1.1 em] (54)  at (-0.75, -0.5) {$\alpha$};
		\node [style=gn] (55)  at (-0.25, -0.25) {};
		\node [style=none] (56)  at (-0.75, 1.0) {};
		\node [style=none] (57)  at (-0.25, -1.0) {};
		\node [style={{H box}}] (58)  at (-0.25, 0.75) {};
		\node [style=rn] (59)  at (-0.75, -0.0) {$\pi$};
		\node [style=none] (61)  at (0.25, 1.0) {};
		\node [style=gn, minimum width=1.1 em] (62)  at (-0.75, 0.5) {$\alpha$};
		\node [style=gn] (63)  at (0.75, 0.25) {};
		\node [style=gn, minimum width=1.1 em] (64)  at (0.25, 0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (51) to (52);
		\draw (52) to (55);
		\draw [style=none] (53) to (64);
		\draw (55) to (57.center);
		\draw [style=none] (56.center) to (62);
		\draw [style=none] (58) to (62);
		\draw (59) to (55);
		\draw (59) to (54);
		\draw [style=none] (61.center) to (64);
		\draw [style=none] (62) to (59);
		\draw [style=none] (62) to (53);
		\draw [style=none] (64) to (52);
		\draw [style=none] (64) to (58);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-commutation-3-proof/control-commutation-3-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (65)  at (0.0, -1.0) {};
		\node [style=gn, minimum width=1.1 em] (66)  at (-0.5, -0.5) {$\alpha$};
		\node [style=none] (67)  at (-0.5, 1.0) {};
		\node [style=rn] (68)  at (-0.5, 0.0) {$\pi$};
		\node [style=rn] (69)  at (0.5, 0.0) {};
		\node [style=gn, minimum width=1.1 em] (70)  at (-0.5, 0.5) {$\alpha$};
		\node [style=gn] (71)  at (0.0, -0.25) {};
		\node [style=none] (72)  at (0.5, 1.0) {};
		\node [style=gn, minimum width=1.1 em] (73)  at (0.5, 0.5) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (74)  at (0.5, -0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (67.center) to (70);
		\draw (68) to (71);
		\draw (68) to (66);
		\draw (69) to (71);
		\draw [style=none] (70) to (68);
		\draw (71) to (65.center);
		\draw [style=none] (72.center) to (73);
		\draw [style=none] (73) to (69);
		\draw (74) to (69);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-supp-3-interp9/cyclo-supp-3-interp9_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.125, -0.125) {};
		\node [style=none] (2)  at (-0.125, -0.625) {};
		\node [style=gn] (3)  at (-0.125, 0.625) {\scriptsize $\alpha{+}\frac{2\pi}{3}$};
		\node [style=gn, align=center] (4)  at (0.875, 0.625) {\scriptsize $\alpha{+}\frac{4\pi}{3}$};
		\node [style=gn] (5)  at (-0.875, 0.625) {$~\alpha~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (0) to (2.center);
		\draw [bend left, looseness=1.00] (4) to (0);
		\draw [bend right, looseness=1.00] (5) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-supp-3-interp9/cyclo-supp-3-interp9_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (0.0, 0.5) {$9\alpha$};
		\node [style=gn, align=center] (10)  at (0.5, 0.5) {$9\alpha$};
		\node [style=none] (11)  at (0.0, -0.5) {};
		\node [style=gn] (12)  at (-0.5, 0.5) {$9\alpha$};
		\node [style=rn] (13)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.00] (10) to (13);
		\draw [bend right, looseness=1.00] (12) to (13);
		\draw (13) to (9);
		\draw (13) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-supp-3-interp9/cyclo-supp-3-interp9_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, -0.5) {};
		\node [style=rn] (7)  at (0.0, 0.0) {};
		\node [style=gn, align=center] (8)  at (0.0, 0.5) {$27\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (6.center);
		\draw [bend right=75, looseness=1.25] (7) to (8);
		\draw [bend right=75, looseness=1.25] (8) to (7);
		\draw (8) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-supp-3-interp9/cyclo-supp-3-interp9_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (16)  at (0.0, 0.0) {};
		\node [style=gn, align=center] (17)  at (0.0, 0.5) {$3\alpha$};
		\node [style=none] (18)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (18.center);
		\draw [bend right=75, looseness=1.25] (16) to (17);
		\draw [bend right=75, looseness=1.25] (17) to (16);
		\draw (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/decomposed-supp-fin/decomposed-supp-fin_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (37)  at (0.0, -0.825) {};
		\node [style=gn] (38)  at (0.0, -0.325) {};
		\node [style=rn] (48)  at (0.5, 0.3) {$\pi$};
		\node [style=gn, minimum width=1.1 em] (49)  at (-0.25, 0.825) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (50)  at (0.25, 0.825) {$\alpha$};
		\node [style=rn] (51)  at (-0.5, 0.3) {};
		\node [style=gn, minimum width=1.1 em] (52)  at (-0.75, 0.825) {$\alpha$};
		\node [style=gn, minimum width=1.1 em] (53)  at (0.75, 0.825) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (38) to (37.center);
		\draw [style=none, in=15, out=-90, looseness=1.25] (48) to (38);
		\draw (49) to (51);
		\draw (50) to (48);
		\draw [style=none, in=165, out=-90, looseness=1.25] (51) to (38);
		\draw (52) to (51);
		\draw (53) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/decomposed-supp-fin/decomposed-supp-fin_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.0, -0.812) {};
		\node [style=gn] (2)  at (0.0, -0.312) {};
		\node [style=none] (3)  at (-0.5, 0.312) {};
		\node [style=none] (4)  at (0.5, 0.312) {};
		\node [style=rn] (5)  at (0.425, -0.062) {$\pi$};
		\node [style=none] (21)  at (0.0, 0.562) {$D(\alpha,\beta)$};
		\node [style=none] (25)  at (-0.75, 0.312) {};
		\node [style=none] (26)  at (0.75, 0.812) {};
		\node [style=none] (27)  at (0.75, 0.312) {};
		\node [style=none] (28)  at (-0.75, 0.812) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (1.center);
		\draw [style=none, in=165, out=-90, looseness=1.25] (3.center) to (2);
		\draw [style=none, in=15, out=-90, looseness=1.25] (4.center) to (2);
		\draw [style=none] (25.center) to (27.center);
		\draw (26.center) to (27.center);
		\draw [style=none] (26.center) to (28.center);
		\draw (28.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/decomposed-supp-fin/decomposed-supp-fin_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, -0.938) {};
		\node [style=none] (7)  at (-0.5, 0.438) {};
		\node [style=gn] (8)  at (0.0, -0.438) {};
		\node [style=none] (9)  at (0.5, 0.438) {};
		\node [style=rn] (10)  at (0.0, 0.062) {$\pi$};
		\node [style=none] (31)  at (0.0, 0.688) {$D(\alpha,\beta)$};
		\node [style=none] (32)  at (-0.75, 0.438) {};
		\node [style=none] (33)  at (0.75, 0.938) {};
		\node [style=none] (34)  at (0.75, 0.438) {};
		\node [style=none] (35)  at (-0.75, 0.938) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=165, out=-90] (7.center) to (10);
		\draw [style=none] (8) to (6.center);
		\draw [style=none, in=-90, out=15] (10) to (9.center);
		\draw [style=none, bend left, looseness=1.25] (10) to (8);
		\draw [style=none, bend right, looseness=1.25] (10) to (8);
		\draw [style=none] (32.center) to (34.center);
		\draw (33.center) to (34.center);
		\draw [style=none] (33.center) to (35.center);
		\draw (35.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/decomposed-supp-fin/decomposed-supp-fin_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, minimum width=1.1 em] (43)  at (-0.25, 0.75) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (44)  at (0.25, 0.75) {$\alpha$};
		\node [style=gn, minimum width=1.1 em] (46)  at (-0.75, 0.5) {$\alpha$};
		\node [style=gn, minimum width=1.1 em] (47)  at (0.75, 0.5) {$\beta$};
		\node [style=none] (55)  at (0.0, -0.75) {};
		\node [style=gn] (56)  at (0.0, -0.25) {};
		\node [style=rn] (57)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (43) to (57);
		\draw (44) to (57);
		\draw (46) to (57);
		\draw [style=none] (56) to (55.center);
		\draw [style=none, bend left, looseness=1.25] (57) to (56);
		\draw [style=none, bend right, looseness=1.25] (57) to (56);
		\draw (57) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/dense-coding-protocol-2/dense-coding-protocol-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.375, -0.375) {};
		\node [style=none] (1)  at (0.375, -1.125) {$\bigoplus$};
		\node [style=none] (2)  at (0.625, -0.375) {};
		\node [style=none] (3)  at (0.625, -0.625) {};
		\node [style=none] (4)  at (0.625, -0.125) {};
		\node [style=none] (5)  at (0.875, -0.375) {$H$};
		\node [style=none] (6)  at (1.125, -0.125) {};
		\node [style=none] (7)  at (1.125, -0.625) {};
		\node [style=none] (8)  at (1.125, -0.375) {};
		\node [style=none] (9)  at (1.375, -0.375) {};
		\node [style=none] (10)  at (1.375, -0.625) {};
		\node [style=none] (11)  at (1.875, -0.125) {};
		\node [style=none] (12)  at (1.375, -0.125) {};
		\node [style=none] (13)  at (1.625, -0.375) {\includegraphics[width = 1.2em]{measurement-bold.pdf}};
		\node [style=none] (14)  at (1.875, -0.625) {};
		\node [style=none] (15)  at (1.375, -1.125) {};
		\node [style=none] (16)  at (1.375, -1.375) {};
		\node [style=none] (17)  at (1.875, -0.875) {};
		\node [style=none] (18)  at (1.375, -0.875) {};
		\node [style=none, anchor=west] (19)  at (1.875, -1.125) {\rule{0.7em}{0.5pt}\hspace{-0.7em}\raisebox{0.2em}{\rule{0.7em}{0.5pt}}};
		\node [style=none] (20)  at (1.875, -1.375) {};
		\node [style=none, anchor=west] (21)  at (1.875, -0.375) {\rule{0.7em}{0.5pt}\hspace{-0.7em}\raisebox{0.2em}{\rule{0.7em}{0.5pt}}};
		\node [style=none] (22)  at (1.625, -1.125) {\includegraphics[width = 1.2em]{measurement-bold.pdf}};
		\node [style=none] (23)  at (0.125, -0.375) {};
		\node [style=none] (24)  at (-0.625, -0.625) {Bob};
		\node [style=none] (26)  at (-1.875, -1.375) {};
		\node [style=none] (27)  at (-1.875, 0.875) {};
		\node [style=none] (28)  at (-1.375, 0.875) {};
		\node [style=none] (29)  at (-1.375, -1.375) {};
		\node [style=none] (30)  at (-0.625, 0.625) {};
		\node [style=none] (31)  at (-0.125, 0.375) {};
		\node [style=none] (32)  at (-0.625, 0.875) {};
		\node [style=none] (33)  at (-0.625, 0.375) {};
		\node [style=none] (34)  at (-0.125, 0.875) {};
		\node [style=none] (35)  at (-0.375, 0.625) {$z$};
		\node [style=none] (36)  at (-0.125, 0.625) {};
		\node [style=none] (37)  at (0.125, 0.625) {};
		\node [style=none, xshift=-3.5pt] (38)  at (-0.875, 0.625) {$\bigoplus$};
		\node [style=none] (39)  at (-1.375, -1.125) {};
		\node [style=none] (40)  at (-1.375, 0.625) {};
		\node [style=none, rotate=90] (41)  at (-1.625, -0.375) {EPR};
		\node [style=dot, xshift=-3.5pt] (42)  at (-0.875, 1.125) {};
		\node [style=dot] (43)  at (-0.375, 1.375) {};
		\node [style=none] (44)  at (-1.875, 1.125) {};
		\node [style=none] (45)  at (-1.875, 1.375) {};
		\node [style=none] (46)  at (1.875, 1.125) {};
		\node [style=none] (47)  at (1.875, 1.375) {};
		\node [style=none] (48)  at (-0.375, 0.875) {};
		\node [style=none] (49)  at (-1.875, 0.125) {};
		\node [style=none] (50)  at (-1.375, 0.125) {};
		\node [style=none] (51)  at (2.125, 0.125) {};
		\node [style=none] (52)  at (-2.125, 0.125) {};
		\node [style=none] (53)  at (1.125, 0.625) {Alice};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (4.center) to (6.center);
		\draw (4.center) to (3.center);
		\draw (6.center) to (7.center);
		\draw (7.center) to (3.center);
		\draw (8.center) to (9.center);
		\draw (10.center) to (14.center);
		\draw (11.center) to (14.center);
		\draw (12.center) to (11.center);
		\draw (12.center) to (10.center);
		\draw (16.center) to (20.center);
		\draw (17.center) to (20.center);
		\draw (18.center) to (16.center);
		\draw (18.center) to (17.center);
		\draw [style=none] (23.center) to (2.center);
		\draw (27.center) to (28.center);
		\draw (27.center) to (26.center);
		\draw (28.center) to (29.center);
		\draw (29.center) to (26.center);
		\draw (32.center) to (34.center);
		\draw (32.center) to (33.center);
		\draw (33.center) to (31.center);
		\draw (34.center) to (31.center);
		\draw (36.center) to (37.center);
		\draw (37.center) to (23.center);
		\draw (39.center) to (15.center);
		\draw (40.center) to (30.center);
		\draw (42) to (38.center);
		\draw (43) to (48.center);
		\draw [double distance=0.2 em, double] (45.center) to (47.center);
		\draw [double distance=0.2 em, double] (46.center) to (44.center);
		\draw [style=dashed] (50.center) to (51.center);
		\draw [style=dashed] (52.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/dense-coding-protocol-2/dense-coding-protocol-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (54)  at (-1.5, -0.25) {};
		\node [style=none] (55)  at (1.5, -0.25) {};
		\node [style=none] (56)  at (-0.5, -0.5) {};
		\node [style=none] (57)  at (-0.5, 0.0) {};
		\node [style=rn] (58)  at (-0.25, 0.0) {};
		\node [style=gn] (59)  at (0.25, 0.0) {};
		\node [style=gn] (60)  at (0.25, 1.0) {};
		\node [style=gn] (61)  at (-0.25, 0.5) {};
		\node [style={{H box}}] (62)  at (0.25, 0.65) {};
		\node [style=none] (63)  at (1.5, 0.5) {};
		\node [style=none] (64)  at (1.5, 1.0) {};
		\node [style=none] (65)  at (-0.75, 0.5) {};
		\node [style=none] (66)  at (-0.75, 1.0) {};
		\node [style=rn] (67)  at (0.75, -1.0) {};
		\node [style=gn] (68)  at (0.75, -0.5) {};
		\node [style={{H box}}] (69)  at (1.25, -0.5) {};
		\node [style=none] (70)  at (1.5, -1.0) {};
		\node [style=none] (71)  at (1.5, -0.5) {};
		\node [style=none] (107)  at (-1.25, 0.25) {Alice};
		\node [style=none] (108)  at (-1.25, -0.75) {Bob};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (54.center) to (55.center);
		\draw [style=none, bend left=90, looseness=1.50] (56.center) to (57.center);
		\draw [style=none, in=180, out=0, looseness=1.25] (56.center) to (67);
		\draw [style=none] (59) to (60);
		\draw [style=none] (59) to (57.center);
		\draw [style=none, in=150, out=-30] (59) to (68);
		\draw [style=none] (61) to (58);
		\draw [style=none] (65.center) to (63.center);
		\draw [style=none] (66.center) to (64.center);
		\draw [style=none] (67) to (70.center);
		\draw [style=none] (68) to (67);
		\draw [style=none] (68) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/dense-coding-protocol-2/dense-coding-protocol-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (73)  at (0.375, -0.25) {};
		\node [style=none] (74)  at (1.375, 0.25) {};
		\node [style=gn] (75)  at (0.375, 0.75) {};
		\node [style=none] (76)  at (-0.625, 0.75) {};
		\node [style=rn] (77)  at (-0.125, -0.25) {};
		\node [style={{H box}}] (78)  at (0.375, 0.4) {};
		\node [style=none] (79)  at (1.375, -0.25) {};
		\node [style=none] (80)  at (1.375, 0.75) {};
		\node [style=none] (81)  at (-0.625, 0.25) {};
		\node [style=gn] (82)  at (-0.125, 0.25) {};
		\node [style=none] (83)  at (1.375, -0.75) {};
		\node [style={{H box}}] (84)  at (0.875, -0.25) {};
		\node [style=none] (109)  at (-1.375, 0.0) {};
		\node [style=none] (110)  at (1.375, 0.0) {};
		\node [style=none] (115)  at (-1.125, -0.5) {Bob};
		\node [style=none] (118)  at (-1.125, 0.5) {Alice};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (73) to (75);
		\draw [style=none] (73) to (84);
		\draw [style=none, bend left] (73) to (77);
		\draw [style=none] (76.center) to (80.center);
		\draw [style=none, bend left] (77) to (73);
		\draw [in=180, out=-90, looseness=0.75] (77) to (83.center);
		\draw [style=none] (81.center) to (74.center);
		\draw [style=none] (82) to (77);
		\draw [style=none] (84) to (79.center);
		\draw [style=dashed] (109.center) to (110.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/dense-coding-protocol-2/dense-coding-protocol-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (85)  at (0.375, 0.4) {};
		\node [style=rn] (86)  at (-0.125, -0.25) {};
		\node [style=none] (87)  at (1.375, -0.25) {};
		\node [style=none] (88)  at (1.375, 0.25) {};
		\node [style=none] (89)  at (-0.625, 0.25) {};
		\node [style=gn] (90)  at (0.375, -0.25) {};
		\node [style=none] (91)  at (-0.625, 0.75) {};
		\node [style=gn] (92)  at (0.375, 0.75) {};
		\node [style=none] (93)  at (1.375, 0.75) {};
		\node [style=gn] (95)  at (-0.125, 0.25) {};
		\node [style={{H box}}] (96)  at (0.875, -0.25) {};
		\node [style=none] (97)  at (1.375, -0.75) {};
		\node [style=none] (111)  at (-1.375, 0.0) {};
		\node [style=none] (112)  at (1.375, 0.0) {};
		\node [style=none] (116)  at (-1.125, -0.5) {Bob};
		\node [style=none] (119)  at (-1.125, 0.5) {Alice};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=-90, looseness=0.75] (86) to (97.center);
		\draw [style=none] (89.center) to (88.center);
		\draw [style=none] (90) to (92);
		\draw [style=none] (90) to (96);
		\draw [style=none] (91.center) to (93.center);
		\draw [style=none] (95) to (86);
		\draw [style=none] (96) to (87.center);
		\draw [style=dashed] (111.center) to (112.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/dense-coding-protocol-2/dense-coding-protocol-2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (98)  at (1.25, 0.25) {};
		\node [style=none] (99)  at (-0.5, 0.25) {};
		\node [style=none] (100)  at (1.25, -0.75) {};
		\node [style=gn] (101)  at (0.25, 0.75) {};
		\node [style=none] (103)  at (1.25, 0.75) {};
		\node [style=none] (104)  at (-0.5, 0.75) {};
		\node [style=none] (105)  at (1.25, -0.25) {};
		\node [style=gn] (106)  at (0.25, 0.25) {};
		\node [style=none] (113)  at (-1.25, -0.0) {};
		\node [style=none] (114)  at (1.25, -0.0) {};
		\node [style=none] (117)  at (-1.0, -0.5) {Bob};
		\node [style=none] (120)  at (-1.0, 0.5) {Alice};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (99.center) to (98.center);
		\draw [style=none] (104.center) to (103.center);
		\draw [style=none, in=-45, out=-180, looseness=0.75] (105.center) to (101);
		\draw [style=none, in=-180, out=-45, looseness=0.75] (106) to (100.center);
		\draw [style=dashed] (113.center) to (114.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/distribution-lemma-proof/distribution-lemma-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.375, -0.0) {};
		\node [style=uglabel] (9)  at (-0.125, 0.25) {$r$};
		\node [style=ug] (10)  at (-0.125, -0.0) {};
		\node [style=ug] (11)  at (0.375, 0.25) {};
		\node [style=uglabel] (12)  at (0.375, -0.0) {$b$};
		\node [style=none] (13)  at (0.125, 1.25) {};
		\node [style=gn] (14)  at (0.125, 0.75) {};
		\node [style=none] (15)  at (0.125, -1.25) {};
		\node [style=none] (16)  at (-0.125, -0.0) {};
		\node [style=uglabel] (17)  at (0.375, 0.5) {$a$};
		\node [style=ug] (18)  at (0.375, -0.25) {};
		\node [style=gn] (19)  at (0.125, -0.75) {};
		\node [style=gn, align=center] (30)  at (-1.125, -0.25) {\tiny $2\rho{+}\rho_a{+}$\\ \tiny$\rho_b{-}\frac{3\pi}{4}{+}$\\ \tiny$2\theta{+}\theta_a{+}\theta_b$};
		\node [style=rn] (31)  at (-1.125, 0.75) {$\pi$};
		\node [style=gn] (32)  at (1.125, 1.0) {$2\rho_a$};
		\node [style=gn] (33)  at (1.125, 0.25) {$2\rho$};
		\node [style=gn] (34)  at (1.125, -1.25) {$2\rho_b$};
		\node [style=gn] (160)  at (1.125, -0.5) {$2\rho$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=-45, out=90, looseness=1.00] (8.center) to (14);
		\draw [style=none] (13.center) to (14);
		\draw [style=none, in=90, out=-135, looseness=1.00] (14) to (16.center);
		\draw [style=none, in=135, out=-90, looseness=1.00] (16.center) to (19);
		\draw [style=none, in=-90, out=45, looseness=1.00] (19) to (8.center);
		\draw [style=none] (19) to (15.center);
		\draw [style=none] (31) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/distribution-lemma-proof/distribution-lemma-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, xshift=3pt] (35)  at (-1.625, 0.5) {$\frac{\pi}{2}${-}$\rho$};
		\node [style=rn] (36)  at (-0.875, 1.25) {};
		\node [style=gn] (37)  at (-0.875, 1.75) {$\rho$};
		\node [style=rn] (38)  at (-0.875, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (39)  at (-0.375, -1.0) {-$\theta$};
		\node [style=gn] (40)  at (-1.375, 1.25) {$\rho$};
		\node [style=gn] (41)  at (-0.375, 1.0) {$\theta$};
		\node [style=none] (42)  at (-0.375, 2.0) {};
		\node [style=gn] (43)  at (-0.875, 0.0) {$\rho$};
		\node [style=rn] (44)  at (-0.875, 0.5) {};
		\node [style=none] (45)  at (-0.375, -2.0) {};
		\node [style=gn] (46)  at (-0.125, 0.25) {$\frac{\pi}{2}${-}$\rho_a$};
		\node [style=gn] (47)  at (0.625, 1.0) {$\rho$};
		\node [style=gn] (48)  at (0.125, 2.0) {$\rho_a$};
		\node [style=rn, yshift=1pt] (49)  at (0.625, 0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (50)  at (0.125, 1.5) {};
		\node [style=rn] (51)  at (0.125, 1.0) {};
		\node [style=gn] (52)  at (0.625, 1.5) {$\rho_a$};
		\node [style=gn, xshift=-3pt] (53)  at (1.375, -0.5) {$\frac{\pi}{2}${-}$\rho_b$};
		\node [style=gn] (54)  at (0.625, 0.0) {-$\theta_a$};
		\node [style=gn] (55)  at (0.625, -1.0) {$\rho_b$};
		\node [style=gn] (56)  at (1.125, 0.75) {$\rho_b$};
		\node [style=rn] (57)  at (0.125, -1.0) {$\frac{\pi}{2}$};
		\node [style=rn] (58)  at (1.125, 0.25) {};
		\node [style=rn] (59)  at (0.625, -0.5) {};
		\node [style=gn] (60)  at (1.625, 0.25) {$\rho_b$};
		\node [style=gn] (61)  at (1.625, 1.0) {};
		\node [style=rn] (62)  at (1.625, 1.5) {};
		\node [style=gn] (63)  at (1.125, 1.25) {};
		\node [style=gn] (64)  at (-0.375, 1.5) {$\theta_a$};
		\node [style=gn] (65)  at (-0.375, -1.5) {-$\theta_b$};
		\node [style=gn] (66)  at (0.125, -0.5) {$\theta_b$};
		\node [style=rn] (98)  at (-1.625, -0.25) {$\pi$};
		\node [style=gn, align=center] (99)  at (-1.625, -1.25) {\tiny $2\rho{+}\rho_a{+}$\\ \tiny$\rho_b{-}\frac{3\pi}{4}{+}$\\ \tiny$2\theta{+}\theta_a{+}\theta_b$};
		\node [style=gn] (161)  at (1.375, -1.5) {$2\rho$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36) to (41);
		\draw (37) to (36);
		\draw [style=none] (38) to (39);
		\draw [style=none] (39) to (45.center);
		\draw [style=none] (39) to (55);
		\draw (40) to (36);
		\draw [style=none] (41) to (44);
		\draw [style=none] (41) to (47);
		\draw [style=none] (42.center) to (41);
		\draw (44) to (35);
		\draw [style=none] (44) to (38);
		\draw [style=none] (47) to (54);
		\draw (48) to (50);
		\draw [style=none] (50) to (41);
		\draw (51) to (46);
		\draw (52) to (50);
		\draw [style=none] (54) to (66);
		\draw [style=none] (55) to (59);
		\draw (56) to (58);
		\draw (58) to (54);
		\draw (59) to (53);
		\draw (60) to (58);
		\draw (61) to (62);
		\draw [style=none] (66) to (59);
		\draw [style=none] (98) to (99);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/distribution-lemma-proof/distribution-lemma-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (68)  at (0.75, 0.25) {$\theta_b$};
		\node [style=gn] (69)  at (-0.25, 1.75) {$\theta_a$};
		\node [style=none] (70)  at (-0.25, -2.25) {};
		\node [style=gn] (71)  at (0.75, -0.75) {$\rho_b$};
		\node [style=gn] (72)  at (-0.25, -0.75) {$\theta$};
		\node [style=gn] (73)  at (1.75, 0.5) {$\rho_b$};
		\node [style=gn] (74)  at (-1.5, -0.0) {};
		\node [style=rn] (75)  at (0.75, -0.25) {};
		\node [style=gn] (76)  at (-0.25, -1.25) {$\theta_b$};
		\node [style=gn] (77)  at (-1.25, 1.5) {$\rho$};
		\node [style=rn] (78)  at (0.25, 1.25) {$\pi$};
		\node [style=gn] (79)  at (0.75, 1.75) {$\rho_a$};
		\node [style=gn] (80)  at (1.25, 1.0) {$\rho_b$};
		\node [style=rn] (81)  at (-0.75, 0.75) {$\pi$};
		\node [style=rn, yshift=1pt] (82)  at (0.75, 0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (83)  at (-0.25, 1.25) {$\theta$};
		\node [style=rn, inner sep=-0.5pt] (84)  at (-0.75, -0.25) {$\frac{-\pi}{2}$};
		\node [style=none] (85)  at (-0.25, 2.25) {};
		\node [style=rn] (86)  at (0.25, 1.75) {};
		\node [style=gn] (87)  at (-0.75, 0.25) {$\rho$};
		\node [style=gn] (88)  at (-0.75, 2.0) {$\rho$};
		\node [style=rn] (89)  at (-0.75, 1.5) {};
		\node [style=gn] (90)  at (0.25, -0.25) {$\theta_a$};
		\node [style=gn] (91)  at (0.75, 1.25) {$\rho$};
		\node [style=gn] (92)  at (0.25, 2.25) {$\rho_a$};
		\node [style=rn] (93)  at (1.25, 0.5) {};
		\node [style=gn] (94)  at (-1.75, 0.75) {$\rho$};
		\node [style=gn] (95)  at (1.75, -0.25) {$\rho_b$};
		\node [style=gn] (96)  at (-0.25, 0.25) {$\rho_a$};
		\node [style=gn, inner sep=-0.5pt] (97)  at (-0.25, 0.75) {$\frac{-\pi}{2}$};
		\node [style=rn, inner sep=-0.5pt] (100)  at (0.25, -0.75) {$\frac{-\pi}{2}$};
		\node [style=rn] (101)  at (-0.25, -1.75) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (102)  at (-1.25, 0.75) {$\frac{-\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (103)  at (1.25, -0.25) {$\frac{-\pi}{2}$};
		\node [style=rn] (104)  at (0.25, 0.25) {$\pi$};
		\node [style=gn] (128)  at (0.5, -2.0) {};
		\node [style=rn] (129)  at (0.5, -1.5) {};
		\node [style=rn] (130)  at (-1.5, -1.0) {$\pi$};
		\node [style=gn, align=center] (131)  at (-1.5, -1.75) {\tiny $\rho{+}\theta$};
		\node [style=gn] (162)  at (1.5, -1.25) {$2\rho$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (68) to (104);
		\draw [style=none] (71) to (75);
		\draw [style=none] (72) to (70.center);
		\draw [style=none] (72) to (71);
		\draw (73) to (93);
		\draw [style=none] (75) to (95);
		\draw (77) to (89);
		\draw [style=none] (78) to (97);
		\draw (79) to (86);
		\draw (80) to (93);
		\draw [style=none] (81) to (84);
		\draw [style=none] (81) to (94);
		\draw [style=none] (83) to (81);
		\draw [style=none] (83) to (91);
		\draw [style=none] (84) to (72);
		\draw [style=none] (85.center) to (83);
		\draw [style=none] (86) to (83);
		\draw (88) to (89);
		\draw (89) to (83);
		\draw [style=none] (90) to (75);
		\draw [style=none] (91) to (68);
		\draw (92) to (86);
		\draw (93) to (68);
		\draw [style=none] (97) to (96);
		\draw [style=none] (104) to (90);
		\draw (128) to (129);
		\draw [style=none] (130) to (131);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/distribution-lemma-proof/distribution-lemma-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt] (105)  at (-1.0, 1.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (106)  at (0.0, 1.75) {$\theta$};
		\node [style=rn] (107)  at (-0.5, 1.75) {$\pi$};
		\node [style=gn] (108)  at (-1.0, 2.25) {$\rho$};
		\node [style=gn] (109)  at (-1.0, 1.25) {$\rho$};
		\node [style=rn, inner sep=-0.5pt] (110)  at (-0.5, 0.75) {$\frac{-\pi}{2}$};
		\node [style=none] (111)  at (0.0, 2.75) {};
		\node [style=rn] (113)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (114)  at (-0.5, 1.25) {$\rho$};
		\node [style=gn] (115)  at (-0.5, 2.75) {$\rho$};
		\node [style=gn] (116)  at (0.0, 0.75) {$\theta_a$};
		\node [style=rn] (117)  at (-0.5, 2.25) {};
		\node [style=gn] (118)  at (0.0, 1.25) {$\theta$};
		\node [style=gn] (119)  at (0.0, 2.25) {$\theta_a$};
		\node [style=gn] (120)  at (1.0, 2.25) {$\rho_a$};
		\node [style=rn] (121)  at (0.5, 1.75) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (122)  at (1.0, 1.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (123)  at (0.5, 2.75) {$\rho_a$};
		\node [style=gn] (124)  at (0.5, 1.25) {$\rho_a$};
		\node [style=rn, inner sep=-0.5pt] (125)  at (0.5, 0.75) {$\frac{-\pi}{2}$};
		\node [style=rn] (126)  at (0.5, 2.25) {};
		\node [style=gn] (127)  at (1.0, 1.25) {$\rho_a$};
		\node [style=gn] (132)  at (0.5, -1.25) {$\rho_b$};
		\node [style=rn] (133)  at (0.5, -0.75) {$\pi$};
		\node [style=gn] (134)  at (0.0, -1.25) {$\theta$};
		\node [style=gn] (135)  at (1.0, -1.25) {$\rho_b$};
		\node [style=gn] (136)  at (-1.0, -1.25) {$\rho$};
		\node [style=rn] (137)  at (0.5, -0.25) {};
		\node [style=rn] (138)  at (0.0, -2.25) {$\pi$};
		\node [style=gn] (139)  at (0.0, -1.75) {$\theta_b$};
		\node [style=rn] (140)  at (-0.5, -0.75) {$\pi$};
		\node [style=gn] (141)  at (0.0, -0.75) {$\theta$};
		\node [style=rn] (142)  at (-0.5, -0.25) {};
		\node [style=gn, inner sep=-0.5pt] (143)  at (-1.0, -0.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (144)  at (-0.5, 0.25) {$\rho$};
		\node [style=gn, inner sep=-0.5pt] (145)  at (1.0, -0.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (146)  at (-0.5, -1.25) {$\rho$};
		\node [style=rn, inner sep=-0.5pt] (147)  at (0.5, -1.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (148)  at (0.0, -0.25) {$\theta_b$};
		\node [style=gn] (149)  at (0.5, 0.25) {$\rho_b$};
		\node [style=gn] (150)  at (-1.0, -0.25) {$\rho$};
		\node [style=rn, inner sep=-0.5pt] (151)  at (-0.5, -1.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (152)  at (1.0, -0.25) {$\rho_b$};
		\node [style=none] (153)  at (0.0, -2.75) {};
		\node [style=gn] (164)  at (1.0, 0.75) {};
		\node [style=gn] (165)  at (1.0, 0.25) {};
		\node [style=rn] (166)  at (1.0, -2.0) {$\pi$};
		\node [style=gn] (167)  at (1.0, -2.5) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (105) to (109);
		\draw [style=none] (105) to (107);
		\draw [style=none] (106) to (107);
		\draw [style=none] (106) to (121);
		\draw [style=none] (107) to (110);
		\draw (108) to (117);
		\draw [style=none] (110) to (118);
		\draw [style=none] (111.center) to (106);
		\draw (115) to (117);
		\draw [style=none] (116) to (125);
		\draw (117) to (106);
		\draw (120) to (126);
		\draw [style=none] (121) to (125);
		\draw [style=none] (121) to (122);
		\draw [style=none] (122) to (127);
		\draw (123) to (126);
		\draw [style=none] (126) to (106);
		\draw [style=none] (133) to (147);
		\draw [style=none] (133) to (145);
		\draw [style=none] (134) to (153.center);
		\draw [style=none] (137) to (141);
		\draw [style=none] (139) to (147);
		\draw [style=none] (140) to (151);
		\draw [style=none] (141) to (140);
		\draw [style=none] (141) to (133);
		\draw [style=none] (141) to (118);
		\draw (142) to (141);
		\draw [style=none] (143) to (136);
		\draw [style=none] (143) to (140);
		\draw (144) to (142);
		\draw [style=none] (145) to (135);
		\draw (149) to (137);
		\draw (150) to (142);
		\draw [style=none] (151) to (134);
		\draw (152) to (137);
		\draw [style=none] (166) to (167);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/distribution-lemma-proof/distribution-lemma-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (-0.125, 0.75) {$r$};
		\node [style=uglabel] (1)  at (0.375, 0.75) {$a$};
		\node [style=ug] (2)  at (0.375, 0.5) {};
		\node [style=ug] (3)  at (-0.125, 0.5) {};
		\node [style=gn] (4)  at (0.125, 1.0) {};
		\node [style=none] (5)  at (0.125, 1.5) {};
		\node [style=none] (6)  at (-0.125, 0.5) {};
		\node [style=none] (7)  at (0.375, 0.5) {};
		\node [style=ug] (21)  at (-0.125, -0.5) {};
		\node [style=uglabel] (22)  at (-0.125, -0.25) {$r$};
		\node [style=none] (23)  at (0.375, -0.5) {};
		\node [style=gn] (24)  at (0.125, -1.0) {};
		\node [style=uglabel] (25)  at (0.375, -0.25) {$b$};
		\node [style=none] (26)  at (0.125, -1.5) {};
		\node [style=gn] (27)  at (0.125, -0.0) {};
		\node [style=ug] (28)  at (0.375, -0.5) {};
		\node [style=none] (29)  at (-0.125, -0.5) {};
		\node [style=rn] (154)  at (-1.125, 0.25) {$\pi$};
		\node [style=gn, align=center] (155)  at (-1.125, -0.75) {\tiny $2\rho{+}\rho_a{+}$\\ \tiny$\rho_b{-}\frac{3\pi}{4}{+}$\\ \tiny$2\theta{+}\theta_a{+}\theta_b$};
		\node [style=gn] (156)  at (1.125, 1.25) {$2\rho_a$};
		\node [style=gn] (157)  at (1.125, 0.5) {$2\rho$};
		\node [style=gn] (158)  at (1.125, -1.0) {$2\rho_b$};
		\node [style=gn] (159)  at (1.125, -0.25) {$2\rho$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-135, looseness=1.00] (4) to (6.center);
		\draw [style=none] (5.center) to (4);
		\draw [style=none, in=135, out=-90, looseness=1.00] (6.center) to (27);
		\draw [style=none, in=-45, out=90, looseness=1.00] (7.center) to (4);
		\draw [style=none, in=45, out=-90, looseness=1.00] (7.center) to (27);
		\draw [style=none, in=-45, out=90, looseness=1.00] (23.center) to (27);
		\draw [style=none, in=-90, out=45, looseness=1.00] (24) to (23.center);
		\draw [style=none] (24) to (26.center);
		\draw [style=none, in=90, out=-135, looseness=1.00] (27) to (29.center);
		\draw [style=none, in=135, out=-90, looseness=1.00] (29.center) to (24);
		\draw [style=none] (154) to (155);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/dummy-circuit-cp/dummy-circuit-cp_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.875, -0.75) {};
		\node [style=rn] (2)  at (-3.125, -0.25) {};
		\node [style=none] (3)  at (-3.125, -0.75) {};
		\node [style=none] (4)  at (-0.875, -0.25) {};
		\node [style=none] (5)  at (3.375, 0.25) {};
		\node [style=none] (6)  at (-3.125, 0.75) {};
		\node [style=none] (7)  at (-3.125, 0.25) {};
		\node [style=none] (8)  at (3.375, 0.75) {};
		\node [style=none] (9)  at (3.375, -0.75) {};
		\node [style=none] (10)  at (3.375, -0.25) {};
		\node [style=none] (11)  at (-0.375, -0.75) {};
		\node [style=none] (12)  at (-0.375, -0.25) {};
		\node [style=rn] (13)  at (-1.625, 0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (14)  at (0.375, 0.75) {$\frac{\pi}{4}$};
		\node [style=rn] (15)  at (2.875, -0.75) {$\pi$};
		\node [style=gn] (16)  at (-2.625, 0.75) {};
		\node [style=rn] (17)  at (-2.625, 0.25) {};
		\node [style=gn] (18)  at (-2.625, -0.25) {};
		\node [style=rn] (19)  at (-2.625, -0.75) {$\frac{\pi}{4}$};
		\node [style=gn] (20)  at (-2.125, 0.25) {};
		\node [style=rn] (21)  at (-2.125, -0.25) {};
		\node [style=gn] (22)  at (-0.625, 0.75) {};
		\node [style=rn] (23)  at (0.375, 0.25) {};
		\node [style=gn] (24)  at (0.375, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (25)  at (0.875, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (26)  at (1.625, 0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (27)  at (1.875, -0.25) {};
		\node [style={{H box}}] (28)  at (0.625, -0.5) {};
		\node [style=gn] (29)  at (-1.625, -0.5) {$\frac{\pi}{2}$};
		\node [style=none] (59)  at (-3.375, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (3.center);
		\draw [style=none] (2) to (4.center);
		\draw (4.center) to (11.center);
		\draw [style=none] (5.center) to (7.center);
		\draw [style=none] (6.center) to (8.center);
		\draw (11.center) to (9.center);
		\draw (12.center) to (10.center);
		\draw (12.center) to (1.center);
		\draw (16) to (17);
		\draw (18) to (19);
		\draw (20) to (21);
		\draw (21) to (29);
		\draw (22) to (23);
		\draw (23) to (24);
		\draw (23) to (26);
		\draw [bend left] (23) to (25);
		\draw (24) to (25);
		\draw (26) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/dummy-circuit-cp/dummy-circuit-cp_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (30)  at (-0.875, -0.75) {};
		\node [style=rn] (31)  at (-3.125, -0.25) {};
		\node [style=none] (32)  at (-3.125, -0.75) {};
		\node [style=none] (33)  at (-0.875, -0.25) {};
		\node [style=none] (34)  at (3.375, 0.25) {};
		\node [style=none] (35)  at (-3.125, 0.75) {};
		\node [style=none] (36)  at (-3.125, 0.25) {};
		\node [style=none] (37)  at (3.375, 0.75) {};
		\node [style=none] (38)  at (3.375, -0.75) {};
		\node [style=none] (39)  at (3.375, -0.25) {};
		\node [style=none] (40)  at (-0.375, -0.75) {};
		\node [style=none] (41)  at (-0.375, -0.25) {};
		\node [style=rn] (42)  at (-1.625, 0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (43)  at (0.375, 0.75) {$\frac{\pi}{4}$};
		\node [style=rn] (44)  at (2.875, -0.75) {$\pi$};
		\node [style=gn] (45)  at (-2.625, 0.75) {};
		\node [style=rn] (46)  at (-2.625, 0.25) {};
		\node [style=gn] (47)  at (-2.625, -0.25) {};
		\node [style=rn] (48)  at (-2.625, -0.75) {$\frac{\pi}{4}$};
		\node [style=gn] (49)  at (-2.125, 0.25) {};
		\node [style=rn] (50)  at (-2.125, -0.25) {};
		\node [style=gn] (51)  at (-0.625, 0.75) {};
		\node [style=rn] (52)  at (0.375, 0.25) {};
		\node [style=gn] (53)  at (0.375, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (54)  at (0.875, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (55)  at (1.625, 0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (56)  at (1.875, -0.25) {};
		\node [style={{H box}}] (57)  at (0.625, -0.5) {};
		\node [style=gn] (58)  at (-1.625, -0.5) {$\frac{\pi}{2}$};
		\node [style=none] (60)  at (-3.375, 0.0) {};
		\node [style=none] (61)  at (-2.375, 0.0) {};
		\node [style=none] (62)  at (-2.375, -0.5) {};
		\node [style=none] (63)  at (-3.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (30.center) to (32.center);
		\draw [style=none] (31) to (33.center);
		\draw (33.center) to (40.center);
		\draw [style=none] (34.center) to (36.center);
		\draw [style=none] (35.center) to (37.center);
		\draw (40.center) to (38.center);
		\draw (41.center) to (39.center);
		\draw (41.center) to (30.center);
		\draw (45) to (46);
		\draw (47) to (48);
		\draw (49) to (50);
		\draw (50) to (58);
		\draw (51) to (52);
		\draw (52) to (53);
		\draw (52) to (55);
		\draw [bend left] (52) to (54);
		\draw (53) to (54);
		\draw (55) to (56);
		\draw [style=rule-box] (60.center) to (63.center);
		\draw [style=rule-box] (61.center) to (60.center);
		\draw [style=rule-box] (62.center) to (61.center);
		\draw [style=rule-box] (63.center) to (62.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/dummy-circuit-cp/dummy-circuit-cp_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (65)  at (-0.875, -0.75) {};
		\node [style=none] (67)  at (-3.125, -0.75) {};
		\node [style=none] (68)  at (-0.875, -0.25) {};
		\node [style=none] (69)  at (3.375, 0.25) {};
		\node [style=none] (70)  at (-3.125, 0.75) {};
		\node [style=none] (71)  at (-3.125, 0.25) {};
		\node [style=none] (72)  at (3.375, 0.75) {};
		\node [style=none] (73)  at (3.375, -0.75) {};
		\node [style=none] (74)  at (3.375, -0.25) {};
		\node [style=none] (75)  at (-0.375, -0.75) {};
		\node [style=none] (76)  at (-0.375, -0.25) {};
		\node [style=rn] (77)  at (-1.625, 0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (78)  at (0.375, 0.75) {$\frac{\pi}{4}$};
		\node [style=rn] (79)  at (2.875, -0.75) {$\pi$};
		\node [style=gn] (80)  at (-2.625, 0.75) {};
		\node [style=rn] (81)  at (-2.625, 0.25) {};
		\node [style=rn] (83)  at (-2.625, -0.75) {$\frac{\pi}{4}$};
		\node [style=gn] (84)  at (-2.125, 0.25) {};
		\node [style=rn] (85)  at (-2.125, -0.25) {};
		\node [style=gn] (86)  at (-0.625, 0.75) {};
		\node [style=rn] (87)  at (0.375, 0.25) {};
		\node [style=gn] (88)  at (0.375, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (89)  at (0.875, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (90)  at (1.625, 0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (91)  at (1.875, -0.25) {};
		\node [style={{H box}}] (92)  at (0.625, -0.5) {};
		\node [style=gn] (93)  at (-1.625, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (94)  at (-2.875, -0.375) {};
		\node [style=rn] (95)  at (-2.525, -0.15) {};
		\node [style=none] (96)  at (-3.375, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (65.center) to (67.center);
		\draw (68.center) to (75.center);
		\draw [style=none] (69.center) to (71.center);
		\draw [style=none] (70.center) to (72.center);
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
		\draw (76.center) to (65.center);
		\draw (80) to (81);
		\draw (83) to (94);
		\draw (84) to (85);
		\draw (85) to (93);
		\draw (85) to (68.center);
		\draw (86) to (87);
		\draw (87) to (88);
		\draw (87) to (90);
		\draw [bend left] (87) to (89);
		\draw (88) to (89);
		\draw (90) to (91);
		\draw (94) to (83);
		\draw (95) to (85);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/dummy-circuit-cp/dummy-circuit-cp_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (98)  at (-0.875, -0.75) {};
		\node [style=none] (99)  at (-3.125, -0.75) {};
		\node [style=none] (100)  at (-0.875, -0.25) {};
		\node [style=none] (101)  at (3.375, 0.25) {};
		\node [style=none] (102)  at (-3.125, 0.75) {};
		\node [style=none] (103)  at (-3.125, 0.25) {};
		\node [style=none] (104)  at (3.375, 0.75) {};
		\node [style=none] (105)  at (3.375, -0.75) {};
		\node [style=none] (106)  at (3.375, -0.25) {};
		\node [style=none] (107)  at (-0.375, -0.75) {};
		\node [style=none] (108)  at (-0.375, -0.25) {};
		\node [style=rn] (109)  at (-1.625, 0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (110)  at (0.375, 0.75) {$\frac{\pi}{4}$};
		\node [style=rn] (111)  at (2.875, -0.75) {$\pi$};
		\node [style=gn] (112)  at (-2.625, 0.75) {};
		\node [style=rn] (113)  at (-2.625, 0.25) {};
		\node [style=rn] (114)  at (-2.125, -0.75) {$\frac{\pi}{4}$};
		\node [style=gn] (115)  at (-2.125, 0.25) {};
		\node [style=rn] (116)  at (-2.125, -0.25) {};
		\node [style=gn] (117)  at (-0.625, 0.75) {};
		\node [style=rn] (118)  at (0.375, 0.25) {};
		\node [style=gn] (119)  at (0.375, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (120)  at (0.875, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (121)  at (1.625, 0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (122)  at (1.875, -0.25) {};
		\node [style={{H box}}] (123)  at (0.625, -0.5) {};
		\node [style=gn] (124)  at (-2.625, -0.25) {$\frac{\pi}{2}$};
		\node [style=none] (127)  at (-3.375, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (98.center) to (99.center);
		\draw (100.center) to (107.center);
		\draw [style=none] (101.center) to (103.center);
		\draw [style=none] (102.center) to (104.center);
		\draw (107.center) to (105.center);
		\draw (108.center) to (106.center);
		\draw (108.center) to (98.center);
		\draw (112) to (113);
		\draw (115) to (116);
		\draw (116) to (124);
		\draw (116) to (100.center);
		\draw (117) to (118);
		\draw (118) to (119);
		\draw (118) to (121);
		\draw [bend left] (118) to (120);
		\draw (119) to (120);
		\draw (121) to (122);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-scalar-free-minus-1/euler-decomp-scalar-free-minus-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (10)  at (-0.375, 0.5) {$\frac{-\pi}{2}$};
		\node [style=rn] (11)  at (-0.375, -0.0) {};
		\node [style=gn] (12)  at (-0.375, -0.5) {$\frac{-\pi}{2}$};
		\node [style=none] (13)  at (-0.375, 1.0) {};
		\node [style=gn] (14)  at (0.375, 0.5) {$\frac{\pi}{2}$};
		\node [style=none] (15)  at (-0.375, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (11);
		\draw (11) to (12);
		\draw (11) to (14);
		\draw (12) to (15.center);
		\draw (13.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-scalar-free-minus-1/euler-decomp-scalar-free-minus-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (17)  at (-0.375, -1.0) {$\frac{\pi}{2}$};
		\node [style=none] (18)  at (-0.375, 1.5) {};
		\node [style=none] (19)  at (-0.375, -1.5) {};
		\node [style=rn] (20)  at (-0.375, -0.0) {};
		\node [style=gn] (21)  at (-0.375, 1.0) {$\frac{\pi}{2}$};
		\node [style=gn] (22)  at (0.375, 0.5) {$\frac{-\pi}{2}$};
		\node [style=gn] (23)  at (-0.375, -0.5) {$\pi$};
		\node [style=gn] (24)  at (-0.375, 0.5) {$\pi$};
		\node [style=gn] (25)  at (0.125, -0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (19.center);
		\draw (22) to (25);
		\draw (25) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-scalar-free-minus-1/euler-decomp-scalar-free-minus-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.375, -0.55) {$~\frac{\pi}{2}~$};
		\node [style=rn] (1)  at (-0.375, -0.0) {};
		\node [style=gn] (2)  at (-0.375, 0.55) {$~\frac{\pi}{2}~$};
		\node [style=none] (3)  at (-0.375, 1.0) {};
		\node [style=gn] (4)  at (0.375, 0.5) {$\frac{-\pi}{2}$};
		\node [style=none] (5)  at (-0.375, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (5.center);
		\draw (1) to (0);
		\draw (1) to (4);
		\draw (2) to (1);
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-scalar-free-minus-1/euler-decomp-scalar-free-minus-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, 1.0) {};
		\node [style=none] (7)  at (0.0, -1.0) {};
		\node [style={{H box}}] (9)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-with-scalar-proof/euler-decomp-with-scalar-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=H box] (0)  at (0.0, -0.0) {};
		\node [style={{none}}] (1)  at (0.0, 0.75) {};
		\node [style={{none}}] (2)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-with-scalar-proof/euler-decomp-with-scalar-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (13)  at (-0.25, -0.0) {};
		\node [style={{none}}] (14)  at (-0.25, 1.0) {};
		\node [style=gn] (15)  at (-0.25, 0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (16)  at (-0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style={{none}}] (17)  at (-0.25, -1.0) {};
		\node [style=gn, inner sep=-0.5pt] (18)  at (0.25, 0.25) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (17);
		\draw (18) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-with-scalar-proof/euler-decomp-with-scalar-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (0.125, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (10)  at (0.125, 1.0) {$\pi$};
		\node [style=rn] (11)  at (0.625, 0.5) {};
		\node [style=gn] (12)  at (0.625, 1.0) {};
		\node [style=gn] (20)  at (-0.625, 0.5) {$\frac{\pi}{2}$};
		\node [style={{none}}] (21)  at (-0.625, 1.0) {};
		\node [style=rn] (22)  at (-0.625, -0.0) {};
		\node [style={{none}}] (23)  at (-0.625, -1.0) {};
		\node [style=gn] (24)  at (-0.625, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn, inner sep=-0.5pt] (25)  at (0.375, -0.0) {$\frac{-\pi}{2}$};
		\node [style=H box] (26)  at (-0.125, -0.0) {};
		\node [style=gn] (27)  at (0.625, -0.5) {};
		\node [style=gn, inner sep=-0.5pt] (28)  at (0.125, -1.0) {$\frac{-\pi}{4}$};
		\node [style=rn] (29)  at (0.125, -0.5) {$\pi$};
		\node [style=rn] (30)  at (0.625, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (9);
		\draw [bend right=45, looseness=1.00] (11) to (12);
		\draw [bend right=45, looseness=1.00] (12) to (11);
		\draw (12) to (11);
		\draw (21) to (23);
		\draw (25) to (22);
		\draw [bend right=45, looseness=1.00] (27) to (30);
		\draw (27) to (30);
		\draw (29) to (28);
		\draw [bend right=45, looseness=1.00] (30) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-with-scalar-proof/euler-decomp-with-scalar-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (32)  at (-0.625, -0.0) {};
		\node [style=gn] (33)  at (0.625, -0.5) {};
		\node [style=rn] (34)  at (0.625, -1.0) {};
		\node [style=gn] (35)  at (-0.625, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (36)  at (0.125, -0.5) {$\pi$};
		\node [style=gn] (37)  at (-0.625, 0.5) {$\frac{\pi}{2}$};
		\node [style=H box] (38)  at (-0.125, -0.0) {};
		\node [style={{none}}] (39)  at (-0.625, 1.0) {};
		\node [style={{none}}] (40)  at (-0.625, -1.0) {};
		\node [style=gn, inner sep=-0.5pt] (41)  at (0.125, -1.0) {$\frac{-\pi}{4}$};
		\node [style=gn] (42)  at (0.375, -0.0) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (33) to (34);
		\draw (33) to (34);
		\draw [bend right=45, looseness=1.00] (34) to (33);
		\draw (36) to (41);
		\draw (39) to (40);
		\draw (42) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-with-scalar-proof/euler-decomp-with-scalar-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{none}}] (4)  at (-0.5, -1.0) {};
		\node [style={{none}}] (5)  at (-0.5, 1.0) {};
		\node [style=gn] (6)  at (-0.5, 0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (7)  at (-0.5, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (8)  at (-0.5, -0.0) {$\frac{\pi}{2}$};
		\node [style=gn] (44)  at (0.5, 0.25) {};
		\node [style=rn] (45)  at (0.5, -0.25) {};
		\node [style=rn] (46)  at (0.0, 0.25) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (47)  at (0.0, -0.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (4);
		\draw [bend right=45, looseness=1.00] (44) to (45);
		\draw (44) to (45);
		\draw [bend right=45, looseness=1.00] (45) to (44);
		\draw (46) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-affine-gn.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, align=center] (0) at (0, 0.25) {$\frac{\pi}{4}{+}$\\$3\alpha{-}\beta$};
		\node [style=none] (1) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-variable-isolation/example-variable-isolation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (0.0, 0.25) {$\alpha$};
		\node [style={{H box}}] (7)  at (0.0, -0.25) {};
		\node [style=none] (8)  at (0.0, -1.0) {};
		\node [style=none] (9)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (8.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-0-1-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gn-alpha-double-interp/gn-alpha-double-interp_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (1)  at (-0.25, -0.75) {};
		\node [style=none] (2)  at (0.25, -0.75) {};
		\node [style=none] (3)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (4)  at (-0.25, 0.75) {};
		\node [style=gn] (5)  at (0.0, -0.0) {$\alpha$};
		\node [style=none] (6)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.25] (4.center) to (2.center);
		\draw [style=none, in=90, out=-90, looseness=1.25] (6.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-double-interp/gn-alpha-double-interp_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.25, -0.75) {};
		\node [style=none] (9)  at (0.25, 0.75) {};
		\node [style=none] (10)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (11)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (12)  at (-0.25, -0.75) {};
		\node [style=none] (13)  at (-0.25, 0.75) {};
		\node [style=white dot] (14)  at (0.0, -0.0) {};
		\node [style=none, anchor=west] (15)  at (0.25, -0.0) {$e^{i\alpha}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.25] (9.center) to (12.center);
		\draw [style=none, in=90, out=-90, looseness=1.25] (13.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-double-interp/gn-alpha-double-interp_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.25, -0.75) {};
		\node [style=none] (18)  at (-0.25, 0.75) {};
		\node [style=none] (19)  at (-0.5, 0.5) {$~\cdots~$};
		\node [style=none] (20)  at (-0.5, -0.5) {$~\cdots~$};
		\node [style=gn] (21)  at (-0.5, -0.0) {$\alpha$};
		\node [style=none] (22)  at (-0.75, -0.75) {};
		\node [style=none] (23)  at (-0.75, 0.75) {};
		\node [style=rn] (24)  at (-1.0, -0.0) {};
		\node [style=rn] (25)  at (0.0, -0.0) {};
		\node [style=gn] (26)  at (-1.25, 0.5) {};
		\node [style=gn] (27)  at (-1.25, -0.5) {};
		\node [style=gn] (28)  at (0.25, 0.5) {};
		\node [style=gn] (29)  at (0.25, -0.5) {};
		\node [style=gn] (30)  at (0.75, -0.25) {};
		\node [style=rn] (31)  at (0.75, 0.25) {};
		\node [style=gn] (32)  at (1.25, -0.25) {};
		\node [style=rn] (33)  at (1.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.25] (18.center) to (22.center);
		\draw [style=none, in=90, out=-90, looseness=1.25] (23.center) to (17.center);
		\draw (24) to (27);
		\draw (25) to (24);
		\draw (25) to (29);
		\draw (26) to (24);
		\draw (28) to (25);
		\draw [bend right=45, looseness=1.00] (30) to (31);
		\draw [bend right=45, looseness=1.00] (31) to (30);
		\draw (31) to (30);
		\draw [bend right=45, looseness=1.00] (32) to (33);
		\draw [bend right=45, looseness=1.00] (33) to (32);
		\draw (33) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-double-interp/gn-alpha-double-interp_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35)  at (0.25, -0.75) {};
		\node [style=none] (36)  at (0.25, 0.75) {};
		\node [style=none] (37)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (38)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=gn] (39)  at (0.0, 0.0) {$\alpha$};
		\node [style=none] (40)  at (-0.25, -0.75) {};
		\node [style=none] (41)  at (-0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.25] (36.center) to (40.center);
		\draw [style=none, in=90, out=-90, looseness=1.25] (41.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-inverse-proof/gn-alpha-inverse-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (-0.5, 0.25) {$\tan(\alpha)$};
		\node [style=gn] (1)  at (-1.25, -0.25) {$2\alpha$};
		\node [style=ug] (2)  at (-0.5, 0.0) {};
		\node [style=rn] (3)  at (-0.5, 0.5) {$\pi$};
		\node [style=rn, inner sep=-0.5pt] (4)  at (-0.5, -0.5) {$\frac{-\pi}{2}$};
		\node [style=rn] (5)  at (0.25, -0.25) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (6)  at (0.25, -0.75) {$\frac{-\pi}{4}$};
		\node [style=none, xshift=-4pt, anchor=west] (12)  at (1.25, 0.25) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (13)  at (1.25, 0.75) {\scriptsize $\otimes 4$};
		\node [style=rn] (14)  at (1.0, 0.5) {};
		\node [style=gn] (15)  at (1.0, 0.0) {};
		\node [style=none, anchor=east, xshift=4pt] (16)  at (0.75, 0.25) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (4);
		\draw (5) to (6);
		\draw [bend right=45, looseness=1.00] (14) to (15);
		\draw (14) to (15);
		\draw [bend right=45, looseness=1.00] (15) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-inverse-proof/gn-alpha-inverse-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt, align=center] (17)  at (-0.25, -1.25) {$\frac{-\pi}{4}$};
		\node [style=rn] (18)  at (-1.0, -0.0) {};
		\node [style=gn] (19)  at (0.0, 0.75) {$\alpha$};
		\node [style=rn] (20)  at (-0.25, -0.75) {$\pi$};
		\node [style=gn] (21)  at (-1.0, 0.75) {};
		\node [style=gn] (22)  at (-0.25, -0.0) {$\frac{\pi}{2}${-}$\alpha$};
		\node [style=gn] (23)  at (-1.0, -0.5) {$\alpha$};
		\node [style=rn] (24)  at (-0.5, 0.75) {};
		\node [style=gn] (25)  at (-0.5, 1.25) {$\alpha$};
		\node [style=rn] (26)  at (-1.0, 1.25) {$\pi$};
		\node [style=rn, inner sep=-0.5pt] (27)  at (-1.0, -1.0) {};
		\node [style=rn] (28)  at (0.75, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (29)  at (0.5, -1.25) {$\frac{-\pi}{4}$};
		\node [style=none, xshift=4pt, anchor=east] (30)  at (0.5, -0.0) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none, anchor=west] (31)  at (1.0, 0.5) {\scriptsize $\otimes 4$};
		\node [style=none, anchor=west, xshift=-4pt] (32)  at (1.0, -0.0) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=gn] (33)  at (0.75, -0.25) {};
		\node [style=rn] (34)  at (0.5, -0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (22);
		\draw (19) to (24);
		\draw (20) to (17);
		\draw (24) to (21);
		\draw (25) to (24);
		\draw (26) to (27);
		\draw [bend right=45, looseness=1.00] (28) to (33);
		\draw (28) to (33);
		\draw [bend right=45, looseness=1.00] (33) to (28);
		\draw (34) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-inverse-proof/gn-alpha-inverse-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (35)  at (0.25, 1.0) {$\alpha$};
		\node [style=none, anchor=east, xshift=4pt] (36)  at (0.0, -0.75) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (37)  at (-0.5, 0.25) {$\frac{\pi}{2}${-}$\alpha$};
		\node [style=gn] (38)  at (0.25, -1.0) {};
		\node [style=gn] (39)  at (0.25, -0.0) {$\alpha$};
		\node [style=rn] (40)  at (-0.5, 1.0) {$\pi$};
		\node [style=none, xshift=-4pt, anchor=west] (42)  at (0.5, -0.75) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=rn] (43)  at (-0.5, -0.5) {$\pi$};
		\node [style=none, anchor=west] (44)  at (0.5, -0.25) {\scriptsize $\otimes 4$};
		\node [style=rn] (45)  at (0.25, -0.5) {};
		\node [style=gn, align=center, inner sep=-0.5pt] (46)  at (-0.5, -1.0) {$\frac{-\pi}{2}$};
		\node [style=rn] (47)  at (0.25, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (35) to (39);
		\draw [bend right=45, looseness=1.00] (38) to (45);
		\draw [style=none] (40) to (37);
		\draw (43) to (46);
		\draw [bend right=45, looseness=1.00] (45) to (38);
		\draw (45) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-inverse-proof/gn-alpha-inverse-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (48)  at (-0.5, -0.875) {{-}$\alpha$};
		\node [style=none, anchor=west, xshift=-4pt] (49)  at (0.5, -0.625) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=rn] (50)  at (0.25, -0.375) {};
		\node [style=none, anchor=west] (51)  at (0.5, -0.125) {\scriptsize $\otimes 4$};
		\node [style=none, xshift=4pt, anchor=east] (52)  at (0.0, -0.625) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=rn] (54)  at (-0.5, 0.875) {$\pi$};
		\node [style=gn] (55)  at (0.25, -0.875) {};
		\node [style=rn] (56)  at (-0.5, -0.375) {$\pi$};
		\node [style=gn, inner sep=-0.5pt, align=center] (57)  at (-0.5, 0.375) {$\alpha$};
		\node [style=gn] (58)  at (0.25, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (50) to (55);
		\draw (50) to (55);
		\draw (54) to (57);
		\draw [bend right=45, looseness=1.00] (55) to (50);
		\draw [style=none] (56) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-inverse-proof/gn-alpha-inverse-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (-0.25, 0.25) {};
		\node [style=none] (9)  at (-0.25, -0.25) {};
		\node [style=none] (10)  at (0.25, -0.25) {};
		\node [style=none] (11)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (8.center) to (9.center);
		\draw [style=dashed] (9.center) to (10.center);
		\draw [style=dashed] (10.center) to (11.center);
		\draw [style=dashed] (11.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (0.0, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (2)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (5)  at (0.25, 0.375) {$\pi$};
		\node [style=gn] (6)  at (0.25, -0.125) {$\frac{\pi}{4}$};
		\node [style=gn] (7)  at (-0.25, -0.375) {$\frac{\pi}{4}$};
		\node [style=rn] (8)  at (-0.25, 0.375) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (6);
		\draw (8) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (0.25, 0.25) {$\pi$};
		\node [style=gn] (11)  at (-0.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn] (12)  at (-0.25, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (13)  at (0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style={{H box}}] (14)  at (-0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (13);
		\draw (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (16)  at (0.125, -0.5) {$\frac{3\pi}{4}$};
		\node [style=gn] (17)  at (0.125, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (18)  at (-0.625, -0.312) {$\frac{\pi}{4}$};
		\node [style=rn] (19)  at (-0.625, 0.25) {$\pi$};
		\node [style=gn] (20)  at (0.625, -0.0) {$\frac{-\pi}{2}$};
		\node [style=rn] (21)  at (0.125, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17) to (16);
		\draw (19) to (18);
		\draw (21) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (23)  at (-0.625, 0.5) {$\pi$};
		\node [style=gn] (24)  at (0.125, -0.5) {$\frac{3\pi}{4}$};
		\node [style=gn] (25)  at (0.125, 0.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (26)  at (0.125, -0.0) {$\pi$};
		\node [style=gn] (27)  at (0.625, -0.0) {$\frac{-\pi}{2}$};
		\node [style=gn] (28)  at (-0.625, -0.25) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (23) to (28);
		\draw (25) to (24);
		\draw (26) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (3)  at (-0.25, 0.25) {};
		\node [style=rn] (4)  at (-0.25, -0.25) {};
		\node [style=gn] (29)  at (-0.75, -0.5) {$\frac{-\pi}{2}$};
		\node [style=rn] (30)  at (-0.75, -0.0) {$\pi$};
		\node [style=gn] (31)  at (-0.75, 0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (32)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (33)  at (0.25, 0.25) {$\pi$};
		\node [style=rn] (35)  at (0.75, -0.25) {};
		\node [style=gn] (36)  at (0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (3) to (4);
		\draw [bend left=45, looseness=1.00] (3) to (4);
		\draw (4) to (3);
		\draw (30) to (29);
		\draw (33) to (32);
		\draw (35) to (36);
		\draw [style=none, bend right=45, looseness=1.00] (36) to (35);
		\draw [bend left=45, looseness=1.00] (36) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (37)  at (0.0, 0.0) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_4-double-interpretation/gn-pi_4-double-interpretation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-3.25, 1.875) {$\pi$};
		\node [style=none] (1)  at (-3.25, 2.375) {};
		\node [style=gn] (2)  at (-3.25, -1.875) {$\pi$};
		\node [style=none] (3)  at (2.5, 2.375) {};
		\node [style=none] (4)  at (-3.25, -2.375) {};
		\node [style=none] (5)  at (2.5, -2.375) {};
		\node [style=none] (6)  at (-2.25, -2.375) {};
		\node [style=gn] (7)  at (1.75, -1.875) {$\pi$};
		\node [style=gn] (8)  at (0.75, -1.875) {$\pi$};
		\node [style={{H box}}] (9)  at (1.25, -1.875) {};
		\node [style=ug, rotate=-90] (10)  at (0.5, 0.125) {};
		\node [style=gn] (11)  at (0.0, 0.125) {};
		\node [style=gn] (12)  at (1.0, 0.125) {};
		\node [style=rn] (13)  at (0.5, 0.625) {};
		\node [style=gn] (14)  at (0.5, 1.125) {};
		\node [style=rn] (15)  at (0.5, -0.875) {};
		\node [style=gn] (16)  at (0.5, -1.375) {$\pi$};
		\node [style=gn] (17)  at (1.0, -0.375) {};
		\node [style=gn] (18)  at (0.0, -0.375) {};
		\node [style=ug, rotate=90] (19)  at (0.5, -0.375) {};
		\node [style=gn] (20)  at (1.5, -0.125) {$\pi$};
		\node [style={{H box}}] (21)  at (-0.75, 1.875) {};
		\node [style=gn] (22)  at (-0.25, 1.875) {$\pi$};
		\node [style=gn] (23)  at (-1.25, 1.875) {$\pi$};
		\node [style=gn] (24)  at (2.75, -1.375) {};
		\node [style=gn] (25)  at (1.75, -1.375) {};
		\node [style={{H box}}] (26)  at (2.25, -1.375) {};
		\node [style={{H box}}] (27)  at (2.5, 1.875) {};
		\node [style=gn] (28)  at (2.5, 1.375) {$\pi$};
		\node [style=gn] (29)  at (-2.25, 0.625) {$\pi$};
		\node [style=none] (30)  at (-2.25, 2.375) {};
		\node [style={{H box}}] (31)  at (-2.25, 1.125) {};
		\node [style={{H box}}] (32)  at (-2.0, -0.375) {};
		\node [style=gn] (33)  at (-1.5, -0.375) {};
		\node [style=gn] (34)  at (-2.5, -0.375) {};
		\node [style={{H box}}] (35)  at (-2.25, -0.125) {};
		\node [style={{H box}}] (36)  at (-1.75, -0.125) {};
		\node [style=gn] (37)  at (-2.0, 0.125) {};
		\node [style=gn] (38)  at (-2.75, 0.125) {$\pi$};
		\node [style=gn] (39)  at (-1.25, -1.375) {$\pi$};
		\node [style=gn] (40)  at (-1.5, 0.875) {$\pi$};
		\node [style=gn] (41)  at (-0.75, -0.375) {$\pi$};
		\node [style=gn] (42)  at (-0.25, -0.875) {$\pi$};
		\node [style=gn] (43)  at (-0.25, 0.625) {$\pi$};
		\node [style=gn] (44)  at (-0.75, 0.125) {};
		\node [style={{H box}}] (45)  at (-0.5, 0.375) {};
		\node [style={{H box}}] (46)  at (-0.5, -0.625) {};
		\node [style=gn] (47)  at (0.75, 2.125) {};
		\node [style=gn] (48)  at (1.25, 2.125) {};
		\node [style=gn] (49)  at (1.75, 2.125) {};
		\node [style=gn] (50)  at (0.75, 1.625) {};
		\node [style=gn] (51)  at (1.25, 1.625) {};
		\node [style=gn] (52)  at (1.75, 1.625) {};
		\node [style=gn] (75)  at (-2.25, 1.625) {$\pi$};
		\node [style=none, anchor=west, xshift=-4pt] (76)  at (3.0, -0.125) {$\left.\vphantom{\rule{1pt}{1.6em}}\right)$};
		\node [style=gn] (77)  at (2.75, -0.375) {};
		\node [style=none] (78)  at (3.25, 0.375) {$\vphantom{.}^{\otimes 6}$};
		\node [style=rn] (79)  at (2.75, 0.125) {};
		\node [style=none, anchor=east, xshift=4pt] (80)  at (2.5, -0.125) {$\left(\vphantom{\rule{1pt}{1.6em}}\right.$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (23);
		\draw (1.center) to (4.center);
		\draw (2) to (8);
		\draw (3.center) to (28);
		\draw (8) to (7);
		\draw (11) to (12);
		\draw (12) to (20);
		\draw (13) to (11);
		\draw (13) to (12);
		\draw (14) to (13);
		\draw (15) to (18);
		\draw (15) to (17);
		\draw (16) to (15);
		\draw (20) to (17);
		\draw (20) to (24);
		\draw (22) to (23);
		\draw (22) to (42);
		\draw [in=90, out=-90, looseness=1.25] (24) to (5.center);
		\draw (25) to (24);
		\draw (25) to (7);
		\draw (28) to (25);
		\draw (29) to (34);
		\draw (30.center) to (29);
		\draw [in=90, out=-108, looseness=1.00] (33) to (6.center);
		\draw (34) to (33);
		\draw (34) to (39);
		\draw (37) to (33);
		\draw (37) to (34);
		\draw (37) to (11);
		\draw (38) to (37);
		\draw (40) to (33);
		\draw (41) to (17);
		\draw (41) to (42);
		\draw (43) to (44);
		\draw [bend right=45, looseness=1.00] (79) to (77);
		\draw [bend left=45, looseness=1.00] (79) to (77);
		\draw (79) to (77);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_4-double-interpretation/gn-pi_4-double-interpretation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=90] (54)  at (0.5, 0.25) {};
		\node [style=ug, rotate=-90] (55)  at (0.5, -0.25) {};
		\node [style=rn] (56)  at (-0.0, 0.25) {$\pi$};
		\node [style=gn] (57)  at (-0.0, -0.25) {};
		\node [style=gn] (58)  at (1.0, -0.0) {};
		\node [style=rn] (59)  at (1.0, 0.75) {};
		\node [style=rn] (60)  at (-0.5, -0.25) {};
		\node [style=gn] (61)  at (-0.5, -0.75) {};
		\node [style={{H box}}] (62)  at (-0.25, -0.5) {};
		\node [style=gn] (63)  at (-1.0, 0.75) {};
		\node [style=none] (64)  at (-1.0, 1.25) {};
		\node [style=none] (65)  at (1.0, 1.25) {};
		\node [style=none] (66)  at (1.0, -1.25) {};
		\node [style=none] (67)  at (-0.5, -1.25) {};
		\node [style=none] (68)  at (-1.0, -1.25) {};
		\node [style=none] (69)  at (-0.5, 1.25) {};
		\node [style=gn] (70)  at (-1.0, 0.25) {};
		\node [style=gn] (71)  at (0.25, -0.75) {};
		\node [style=gn] (72)  at (0.75, -0.75) {};
		\node [style=none] (73)  at (0.5, -0.25) {};
		\node [style=none] (74)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (56) to (74.center);
		\draw (57) to (56);
		\draw (57) to (61);
		\draw (59) to (63);
		\draw (60) to (57);
		\draw (64.center) to (68.center);
		\draw (65.center) to (66.center);
		\draw (69.center) to (67.center);
		\draw (70) to (56);
		\draw (73.center) to (57);
		\draw [in=-135, out=0, looseness=1.25] (73.center) to (58);
		\draw [in=135, out=0, looseness=1.25] (74.center) to (58);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/green-state-pi_2-is-red-state-minus-pi_2-proof/green-state-pi_2-is-red-state-minus-pi_2-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (4)  at (0.0, 0.375) {$\frac{\pi}{2}$};
		\node [style=none] (5)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/green-state-pi_2-is-red-state-minus-pi_2-proof/green-state-pi_2-is-red-state-minus-pi_2-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (0.0, -0.375) {};
		\node [style=rn] (10)  at (0.0, 0.375) {$\frac{\pi}{2}$};
		\node [style={{H box}}] (11)  at (0.0, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/green-state-pi_2-is-red-state-minus-pi_2-proof/green-state-pi_2-is-red-state-minus-pi_2-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (-0.25, -0.75) {};
		\node [style=rn] (14)  at (-0.25, 0.75) {};
		\node [style=rn] (15)  at (-0.25, -0.25) {$\frac{-\pi}{2}$};
		\node [style=rn] (16)  at (0.25, 0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (17)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (12.center);
		\draw (16) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/green-state-pi_2-is-red-state-minus-pi_2-proof/green-state-pi_2-is-red-state-minus-pi_2-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (18)  at (-0.375, 0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (19)  at (-0.375, -0.25) {$\frac{-\pi}{2}$};
		\node [style=none] (20)  at (-0.375, -0.75) {};
		\node [style=gn] (22)  at (0.375, 0.75) {};
		\node [style=rn] (23)  at (0.375, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (20.center);
		\draw [style=none, bend right=45, looseness=1.00] (22) to (23);
		\draw [bend left=45, looseness=1.00] (22) to (23);
		\draw (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/green-state-pi_2-is-red-state-minus-pi_2-proof/green-state-pi_2-is-red-state-minus-pi_2-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.625, -0.0) {};
		\node [style=gn] (1)  at (0.125, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (2)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (3)  at (0.625, 0.5) {};
		\node [style=rn] (7)  at (-0.625, 0.25) {$\frac{-\pi}{2}$};
		\node [style=none] (8)  at (-0.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (2) to (1);
		\draw [style=none, bend right=45, looseness=1.00] (3) to (0);
		\draw [bend left=45, looseness=1.00] (3) to (0);
		\draw (7) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/h-on-red-spiders/h-on-red-spiders_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.0) {$n\alpha{+}c$};
		\node [style=none] (1)  at (0.5, -0.75) {};
		\node [style=none] (2)  at (-0.5, -0.75) {};
		\node [style=none] (3)  at (0.5, 0.75) {};
		\node [style=none] (4)  at (-0.5, 0.75) {};
		\node [style=none] (13)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (14)  at (0.0, 0.5) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (3.center) to (2.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (4.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/h-on-red-spiders/h-on-red-spiders_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.75, -0.75) {};
		\node [style=none] (7)  at (-0.75, 0.75) {};
		\node [style=none] (8)  at (0.25, -0.75) {};
		\node [style=rn] (9)  at (-0.25, -0.0) {};
		\node [style=none] (10)  at (0.25, 0.75) {};
		\node [style=gn] (11)  at (0.75, -0.0) {$n\alpha{+}c$};
		\node [style={{H box}}, xshift=3.5pt] (12)  at (0.0, -0.0) {};
		\node [style=none] (15)  at (-0.25, 0.5) {$~\cdots~$};
		\node [style=none] (16)  at (-0.25, -0.75) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (7.center) to (8.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (10.center) to (6.center);
		\draw [style=none] (11) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-cliff-t/hadamard-double-interpretation-cliff-t_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-1.875, 0.5) {};
		\node [style=gn] (1)  at (-1.125, 0.5) {};
		\node [style=gn] (2)  at (-1.125, -0.0) {$\pi$};
		\node [style=gn] (3)  at (-1.125, 1.25) {$\pi$};
		\node [style=gn] (4)  at (-1.875, -0.0) {$\pi$};
		\node [style=gn] (5)  at (-1.875, 1.25) {$\pi$};
		\node [style=none] (6)  at (-1.125, -2.0) {};
		\node [style=none] (7)  at (-1.125, 2.0) {};
		\node [style=gn] (8)  at (-0.625, 1.25) {};
		\node [style=gn] (9)  at (0.125, 1.25) {};
		\node [style=gn] (10)  at (0.125, 0.75) {};
		\node [style=gn] (11)  at (0.875, 0.75) {};
		\node [style=none] (12)  at (0.125, 2.0) {};
		\node [style=none] (13)  at (0.875, 2.0) {};
		\node [style=none] (14)  at (0.125, -2.0) {};
		\node [style=none] (15)  at (0.875, -2.0) {};
		\node [style=gn] (16)  at (-0.625, 1.75) {$\pi$};
		\node [style=gn] (17)  at (-0.625, 0.75) {$\pi$};
		\node [style=gn] (18)  at (0.875, -0.0) {};
		\node [style=gn] (19)  at (1.625, -0.0) {};
		\node [style=gn] (20)  at (1.625, -0.5) {$\pi$};
		\node [style=gn] (21)  at (1.625, 1.0) {$\pi$};
		\node [style=rn] (22)  at (0.125, -0.25) {$\pi$};
		\node [style=gn] (23)  at (0.875, -0.75) {};
		\node [style=gn] (24)  at (0.125, -0.75) {};
		\node [style=gn] (25)  at (0.125, -1.25) {};
		\node [style=gn] (26)  at (-0.625, -1.25) {};
		\node [style=gn] (27)  at (-0.625, -0.75) {$\pi$};
		\node [style=gn] (28)  at (-0.625, -1.75) {$\pi$};
		\node [style=gn] (29)  at (-1.875, -0.75) {};
		\node [style=gn] (30)  at (-1.375, -0.75) {};
		\node [style=gn] (31)  at (-1.625, -1.25) {};
		\node [style=rn] (67)  at (1.375, -1.25) {};
		\node [style=none, anchor=east, xshift=4pt] (68)  at (1.125, -1.5) {$\left(\vphantom{\rule{1pt}{1.6em}}\right.$};
		\node [style=none, anchor=west, xshift=-4pt] (69)  at (1.625, -1.5) {$\left.\vphantom{\rule{1pt}{1.6em}}\right)$};
		\node [style=gn] (70)  at (1.375, -1.75) {};
		\node [style=none] (71)  at (1.875, -1.0) {$\vphantom{.}^{\otimes 4}$};
		\node [style={{H box}}, xshift=3.5pt] (73)  at (-1.625, 0.5) {};
		\node [style={{H box}}, xshift=3.5pt] (74)  at (-0.375, 1.25) {};
		\node [style={{H box}}, xshift=3.5pt] (75)  at (0.375, 0.75) {};
		\node [style={{H box}}, xshift=3.5pt] (76)  at (1.125, -0.0) {};
		\node [style={{H box}}, xshift=3.5pt] (77)  at (-0.375, -1.25) {};
		\node [style={{H box}}, xshift=3.5pt] (78)  at (0.375, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (0) to (1);
		\draw (1) to (6.center);
		\draw (3) to (7.center);
		\draw (4) to (0);
		\draw (5) to (1);
		\draw (8) to (9);
		\draw (8) to (17);
		\draw (9) to (11);
		\draw (10) to (11);
		\draw (10) to (22);
		\draw (11) to (19);
		\draw [in=37, out=-90, looseness=0.50] (12.center) to (8);
		\draw [in=45, out=-90, looseness=1.00] (13.center) to (10);
		\draw (14.center) to (25);
		\draw (16) to (9);
		\draw (18) to (19);
		\draw (18) to (24);
		\draw (19) to (20);
		\draw (21) to (18);
		\draw (22) to (23);
		\draw (23) to (15.center);
		\draw (24) to (23);
		\draw (24) to (26);
		\draw (26) to (25);
		\draw (27) to (25);
		\draw (28) to (26);
		\draw [bend right=45, looseness=1.00] (67) to (70);
		\draw [bend left=45, looseness=1.00] (67) to (70);
		\draw (67) to (70);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-cliff-t/hadamard-double-interpretation-cliff-t_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (33)  at (-0.75, -0.0) {};
		\node [style={{H box}}] (34)  at (-0.25, -0.0) {};
		\node [style=gn] (35)  at (-0.25, -0.5) {};
		\node [style=gn] (36)  at (-0.25, 0.5) {};
		\node [style={{H box}}, xshift=3.5pt] (37)  at (0.0, -0.5) {};
		\node [style={{H box}}] (38)  at (-0.25, -1.0) {};
		\node [style={{H box}}] (39)  at (-0.25, 1.0) {};
		\node [style=rn] (40)  at (0.5, -0.0) {$\pi$};
		\node [style=gn] (41)  at (0.5, 0.5) {};
		\node [style=gn] (42)  at (0.5, -0.5) {};
		\node [style=none] (43)  at (-0.75, -2.0) {};
		\node [style=none] (44)  at (-0.25, -2.0) {};
		\node [style=none] (45)  at (0.5, -2.0) {};
		\node [style=none] (46)  at (-0.75, 2.0) {};
		\node [style=none] (47)  at (0.5, 2.0) {};
		\node [style=none] (48)  at (-0.25, 2.0) {};
		\node [style=gn] (49)  at (0.75, -1.0) {};
		\node [style=gn] (65)  at (-0.25, -1.5) {$\pi$};
		\node [style=gn] (66)  at (-0.25, 1.5) {$\pi$};
		\node [style={{H box}}, xshift=3.5pt] (72)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (35) to (42);
		\draw (41) to (36);
		\draw (46.center) to (43.center);
		\draw (47.center) to (45.center);
		\draw (48.center) to (44.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-cliff-t/hadamard-double-interpretation-cliff-t_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (50)  at (0.375, -1.5) {};
		\node [style=rn] (51)  at (0.375, 1.0) {$\pi$};
		\node [style=none] (52)  at (0.375, 1.5) {};
		\node [style=none] (53)  at (-0.125, 1.5) {};
		\node [style=gn] (54)  at (0.375, 0.5) {};
		\node [style=rn] (55)  at (-0.125, -0.5) {$\pi$};
		\node [style=gn] (56)  at (0.625, -0.0) {};
		\node [style=none] (57)  at (-0.625, 1.5) {};
		\node [style={{H box}}] (58)  at (-0.125, -0.0) {};
		\node [style=none] (59)  at (-0.125, -1.5) {};
		\node [style={{H box}}] (61)  at (-0.625, -0.0) {};
		\node [style=none] (62)  at (-0.625, -1.5) {};
		\node [style=rn] (63)  at (-0.125, 0.5) {};
		\node [style=gn] (64)  at (0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (52.center) to (50.center);
		\draw (53.center) to (59.center);
		\draw (54) to (63);
		\draw (55) to (64);
		\draw (57.center) to (62.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-t/hadamard-double-interpretation-t_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (1)  at (0.0, -0.0) {};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-t/hadamard-double-interpretation-t_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=zwcross] (4)  at (-0.375, -0.0) {};
		\node [style=none] (5)  at (-0.625, -0.5) {};
		\node [style=white dot] (6)  at (-0.125, 0.25) {};
		\node [style=dot] (7)  at (0.375, 0.25) {};
		\node [style=white dot] (8)  at (0.375, -0.25) {};
		\node [style=white dot] (9)  at (-0.125, -0.25) {};
		\node [style=none] (10)  at (-0.625, 0.5) {};
		\node [style=none] (12)  at (0.625, -0.25) {$\frac{1}{\sqrt{2}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-135, looseness=1.00] (4) to (5.center);
		\draw [style=none] (4) to (9);
		\draw [style=none] (6) to (4);
		\draw [style=none] (7) to (8);
		\draw [in=135, out=45, loop] (7) to ();
		\draw [style=none, in=135, out=-90, looseness=1.00] (10.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-t/hadamard-double-interpretation-t_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (1.25, 0.25) {$1/\sqrt{2}$};
		\node [style=gn] (14)  at (-0.75, -0.0) {};
		\node [style=gn] (15)  at (0.25, -0.0) {};
		\node [style=gn] (16)  at (0.25, 0.75) {};
		\node [style=gn] (17)  at (0.25, -0.5) {};
		\node [style=none] (18)  at (-0.75, -0.75) {};
		\node [style=none] (19)  at (-0.75, 0.75) {};
		\node [style={{H box}}] (20)  at (-0.25, -0.0) {};
		\node [style=gn] (21)  at (-1.25, 0.25) {};
		\node [style=rn] (22)  at (-1.25, -0.25) {};
		\node [style=gn] (23)  at (0.75, 0.25) {};
		\node [style=rn] (24)  at (0.75, 0.75) {};
		\node [style=rn] (29)  at (1.25, 0.5) {$\pi$};
		\node [style=ug] (30)  at (1.25, -0.0) {};
		\node [style=rn] (31)  at (1.25, -0.5) {};
		\node [style=rn] (32)  at (0.75, -0.25) {};
		\node [style=gn] (33)  at (0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=90, looseness=1.00] (14) to (16);
		\draw (14) to (15);
		\draw (15) to (17);
		\draw (18.center) to (14);
		\draw [in=90, out=-90, looseness=1.00] (19.center) to (15);
		\draw (21) to (22);
		\draw [bend right=45, looseness=1.00] (23) to (24);
		\draw [bend right=45, looseness=1.00] (24) to (23);
		\draw (24) to (23);
		\draw [style=none] (29) to (31);
		\draw [bend right=45, looseness=1.00] (32) to (33);
		\draw (32) to (33);
		\draw [bend right=45, looseness=1.00] (33) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-t/hadamard-double-interpretation-t_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.5, 0.5) {};
		\node [style={{H box}}] (27)  at (-0.5, -0.0) {};
		\node [style=none] (28)  at (-0.5, -0.5) {};
		\node [style=rn] (34)  at (0.0, -0.25) {};
		\node [style=gn] (35)  at (0.0, 0.25) {};
		\node [style=rn] (36)  at (0.5, 0.25) {};
		\node [style=gn] (37)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (26.center) to (28.center);
		\draw (35) to (34);
		\draw [bend right=45, looseness=1.00] (36) to (37);
		\draw (36) to (37);
		\draw [bend right=45, looseness=1.00] (37) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-t/hadamard-double-interpretation-t_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (0.0, 0.5) {};
		\node [style={{H box}}] (40)  at (0.0, -0.0) {};
		\node [style=none] (41)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (39.center) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation/hadamard-double-interpretation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (0)  at (0.0, -0.0) {};
		\node [style=none] (1)  at (0.0, 0.5) {};
		\node [style=none] (2)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation/hadamard-double-interpretation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=zwcross] (3)  at (-0.375, -0.0) {};
		\node [style=none] (4)  at (-0.625, -0.5) {};
		\node [style=white dot] (5)  at (-0.125, 0.25) {};
		\node [style=dot] (6)  at (0.375, 0.25) {};
		\node [style=white dot] (7)  at (0.375, -0.25) {};
		\node [style=white dot] (8)  at (-0.125, -0.25) {};
		\node [style=none] (9)  at (-0.625, 0.5) {};
		\node [style=none] (11)  at (0.625, -0.25) {$\frac{1}{\sqrt{2}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-135, looseness=1.00] (3) to (4.center);
		\draw [style=none] (3) to (8);
		\draw [style=none] (5) to (3);
		\draw [style=none] (6) to (7);
		\draw [in=135, out=45, loop] (6) to ();
		\draw [style=none, in=135, out=-90, looseness=1.00] (9.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation/hadamard-double-interpretation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (13)  at (-1.0, -0.0) {};
		\node [style=gn] (14)  at (0.0, -0.0) {};
		\node [style=gn] (15)  at (0.0, 0.75) {};
		\node [style=gn] (16)  at (0.0, -0.5) {};
		\node [style=none] (17)  at (-1.0, -0.75) {};
		\node [style=none] (18)  at (-1.0, 0.75) {};
		\node [style={{H box}}] (19)  at (-0.5, -0.0) {};
		\node [style=gn] (20)  at (0.5, 0.25) {};
		\node [style=rn] (21)  at (0.5, -0.25) {};
		\node [style=gn] (22)  at (1.0, -0.25) {};
		\node [style=rn] (23)  at (1.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=90, looseness=1.00] (13) to (15);
		\draw (13) to (14);
		\draw (14) to (16);
		\draw (17.center) to (13);
		\draw [in=90, out=-90, looseness=1.00] (18.center) to (14);
		\draw (20) to (21);
		\draw [bend right=45, looseness=1.00] (22) to (23);
		\draw [bend right=45, looseness=1.00] (23) to (22);
		\draw (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation/hadamard-double-interpretation_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (25)  at (0.0, 0.5) {};
		\node [style={{H box}}] (26)  at (0.0, -0.0) {};
		\node [style=none] (27)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-involution/hadamard-involution_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (1)  at (0.0, 0.125) {};
		\node [style={{H box}}] (2)  at (0.0, -0.125) {};
		\node [style=none] (3)  at (0.0, -0.375) {};
		\node [style=none] (4)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-involution/hadamard-involution_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.0, -0.375) {};
		\node [style=none] (6)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf-proof/hopf-proof_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (67)  at (0.0, 0.875) {};
		\node [style=none] (68)  at (0.0, -0.875) {};
		\node [style=rn] (69)  at (0.0, 0.375) {};
		\node [style=gn] (70)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (67.center) to (69);
		\draw (70) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/incomplete-pi_3-proof/incomplete-pi_3-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.375, 0.0) {$\frac{4\pi}{3}$};
		\node [style=gn] (8)  at (-0.375, 0.0) {$\frac{2\pi}{3}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/incomplete-pi_3-proof/incomplete-pi_3-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, 0.0) {};
		\node [style=gn] (1)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/incomplete-pi_3-proof/incomplete-pi_3-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (-0.25, 0.25) {};
		\node [style=none] (4)  at (-0.25, -0.25) {};
		\node [style=none] (5)  at (0.25, -0.25) {};
		\node [style=none] (6)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (3.center) to (4.center);
		\draw [style=dashed] (3.center) to (6.center);
		\draw [style=dashed] (4.center) to (5.center);
		\draw [style=dashed] (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/interp-tensor-product-times-theta-graphical/interp-tensor-product-times-theta-graphical_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.25, 0.25) {};
		\node [style=none] (1)  at (-1.25, -0.25) {};
		\node [style=none] (2)  at (-1.0, 0.25) {};
		\node [style=none] (3)  at (0.0, 0.25) {};
		\node [style=none] (4)  at (0.5, 0.25) {};
		\node [style=none] (5)  at (1.0, 0.25) {};
		\node [style=none] (6)  at (1.25, 0.25) {};
		\node [style=none] (7)  at (1.25, -0.25) {};
		\node [style=none] (8)  at (0.0, 0.75) {};
		\node [style=none] (9)  at (-1.0, 0.75) {};
		\node [style=gn] (10)  at (0.5, 0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (11)  at (1.0, 0.75) {$\frac{\pi}{4}$};
		\node [style=none] (12)  at (-0.5, 0.5) {$~\cdots~$};
		\node [style=none] (13)  at (-1.0, -0.75) {};
		\node [style=none] (14)  at (0.0, -0.75) {};
		\node [style=none] (15)  at (0.0, -0.25) {};
		\node [style=none] (16)  at (-1.0, -0.25) {};
		\node [style=none] (17)  at (-0.5, -0.5) {$~\cdots~$};
		\node [style=none] (18)  at (0.5, -0.75) {};
		\node [style=none] (19)  at (1.0, -0.75) {};
		\node [style=none] (20)  at (1.0, -0.25) {};
		\node [style=none] (21)  at (0.5, -0.25) {};
		\node [style=none] (22)  at (0.0, 0.0) {$\left[[D_1\otimes D_2]_W\right]_X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (7.center);
		\draw (4.center) to (10);
		\draw (5.center) to (11);
		\draw (6.center) to (0.center);
		\draw (7.center) to (6.center);
		\draw (8.center) to (3.center);
		\draw (9.center) to (2.center);
		\draw (15.center) to (14.center);
		\draw (16.center) to (13.center);
		\draw (20.center) to (19.center);
		\draw (21.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/interp-tensor-product-times-theta-graphical/interp-tensor-product-times-theta-graphical_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (1.375, -0.875) {};
		\node [style=none] (24)  at (-0.125, -1.125) {$~\cdots~$};
		\node [style=none] (25)  at (0.125, -0.875) {};
		\node [style=none] (26)  at (0.625, -1.125) {};
		\node [style=none] (27)  at (1.375, -0.375) {};
		\node [style=none] (28)  at (-0.375, -0.875) {};
		\node [style=none] (29)  at (0.125, -1.125) {};
		\node [style=none, xshift=3.5pt] (30)  at (0.375, -0.625) {$\left[[D_2]_W\right]_X$};
		\node [style=none] (31)  at (-0.625, -0.875) {};
		\node [style=none] (32)  at (-0.625, -0.375) {};
		\node [style=none] (33)  at (0.125, -0.375) {};
		\node [style=none] (34)  at (1.125, -1.125) {};
		\node [style=none] (35)  at (1.125, -0.875) {};
		\node [style=none] (36)  at (-1.375, 0.125) {};
		\node [style=none] (37)  at (0.625, -0.875) {};
		\node [style=none] (38)  at (-0.375, -1.125) {};
		\node [style=none] (39)  at (-0.375, -0.375) {};
		\node [style=none] (40)  at (-0.875, 0.125) {};
		\node [style=none] (41)  at (1.375, 0.125) {};
		\node [style=none] (42)  at (-0.875, -0.375) {};
		\node [style=none, xshift=3.5pt] (43)  at (0.375, 0.375) {$\left[[D_1]_W\right]_X$};
		\node [style=none] (44)  at (-0.375, 0.125) {};
		\node [style=none] (45)  at (0.125, 0.125) {};
		\node [style=none] (46)  at (-1.375, -0.375) {};
		\node [style=none] (47)  at (1.375, 0.625) {};
		\node [style=none] (48)  at (-0.625, 0.125) {};
		\node [style=none] (49)  at (0.625, 0.125) {};
		\node [style=none] (50)  at (0.625, -0.375) {};
		\node [style=none] (51)  at (1.125, -0.375) {};
		\node [style=none] (52)  at (1.125, 0.125) {};
		\node [style=none] (57)  at (-0.875, -1.125) {};
		\node [style=none] (58)  at (-1.375, -1.125) {};
		\node [style=none] (59)  at (-1.125, -0.875) {$~\cdots~$};
		\node [style=none] (60)  at (-0.375, 0.625) {};
		\node [style=none] (61)  at (-1.375, 0.625) {};
		\node [style=none] (62)  at (-0.875, 0.625) {};
		\node [style=none] (63)  at (0.125, 1.125) {};
		\node [style=none] (64)  at (-1.375, 1.125) {};
		\node [style=none] (65)  at (-0.375, 1.125) {};
		\node [style=none] (66)  at (-0.625, 1.125) {};
		\node [style=none] (67)  at (0.125, 0.625) {};
		\node [style=none] (68)  at (-0.875, 1.125) {};
		\node [style=none] (69)  at (-0.625, 0.625) {};
		\node [style=none] (70)  at (-1.125, 0.375) {$~\cdots~$};
		\node [style=none] (72)  at (0.625, 0.625) {};
		\node [style=none] (73)  at (1.125, 0.625) {};
		\node [style=gn] (74)  at (0.625, 1.125) {$\frac{\pi}{2}$};
		\node [style=gn] (75)  at (1.125, 1.125) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23.center) to (27.center);
		\draw [style=none] (26.center) to (37.center);
		\draw [style=none] (27.center) to (32.center);
		\draw [style=none] (29.center) to (25.center);
		\draw [style=none] (31.center) to (23.center);
		\draw [style=none] (32.center) to (31.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (33.center) to (40.center);
		\draw [style=none] (34.center) to (35.center);
		\draw [style=none] (38.center) to (28.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (39.center) to (36.center);
		\draw [style=none] (41.center) to (47.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (42.center) to (45.center);
		\draw [style=none] (42.center) to (57.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (46.center) to (44.center);
		\draw [style=none] (46.center) to (58.center);
		\draw [style=none] (47.center) to (69.center);
		\draw [style=none] (48.center) to (41.center);
		\draw [style=none] (50.center) to (49.center);
		\draw [style=none] (51.center) to (52.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (60.center) to (64.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (61.center) to (65.center);
		\draw [style=none] (61.center) to (36.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (62.center) to (63.center);
		\draw [style=none] (62.center) to (40.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (67.center) to (68.center);
		\draw [style=none] (69.center) to (48.center);
		\draw (72.center) to (74);
		\draw (73.center) to (75);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/interp-tensor-product-times-theta-graphical/interp-tensor-product-times-theta-graphical_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (76)  at (1.375, -0.875) {};
		\node [style=none] (77)  at (-0.125, -1.125) {$~\cdots~$};
		\node [style=none] (78)  at (0.125, -0.875) {};
		\node [style=none] (79)  at (0.625, -1.125) {};
		\node [style=none] (80)  at (1.375, -0.375) {};
		\node [style=none] (81)  at (-0.375, -0.875) {};
		\node [style=none] (82)  at (0.125, -1.125) {};
		\node [style=none, xshift=3.5pt] (83)  at (0.375, -0.625) {$\left[[D_2]_W\right]_X$};
		\node [style=none] (84)  at (-0.625, -0.875) {};
		\node [style=none] (85)  at (-0.625, -0.375) {};
		\node [style=none] (86)  at (0.125, -0.375) {};
		\node [style=none] (87)  at (1.125, -1.125) {};
		\node [style=none] (88)  at (1.125, -0.875) {};
		\node [style=none] (89)  at (-1.375, 0.125) {};
		\node [style=none] (90)  at (0.625, -0.875) {};
		\node [style=none] (91)  at (-0.375, -1.125) {};
		\node [style=none] (92)  at (-0.375, -0.375) {};
		\node [style=none] (93)  at (-0.875, 0.125) {};
		\node [style=none] (94)  at (0.375, 0.125) {};
		\node [style=none] (95)  at (-0.875, -0.375) {};
		\node [style=none] (96)  at (-0.125, 0.375) {$D_1$};
		\node [style=none] (97)  at (-0.375, 0.125) {};
		\node [style=none] (98)  at (0.125, 0.125) {};
		\node [style=none] (99)  at (-1.375, -0.375) {};
		\node [style=none] (100)  at (0.375, 0.625) {};
		\node [style=none] (101)  at (-0.625, 0.125) {};
		\node [style=none] (106)  at (-0.875, -1.125) {};
		\node [style=none] (107)  at (-1.375, -1.125) {};
		\node [style=none] (108)  at (-1.125, -0.875) {$~\cdots~$};
		\node [style=none] (109)  at (-0.375, 0.625) {};
		\node [style=none] (110)  at (-1.375, 0.625) {};
		\node [style=none] (111)  at (-0.875, 0.625) {};
		\node [style=none] (112)  at (0.125, 1.125) {};
		\node [style=none] (113)  at (-1.375, 1.125) {};
		\node [style=none] (114)  at (-0.375, 1.125) {};
		\node [style=none] (115)  at (-0.625, 1.125) {};
		\node [style=none] (116)  at (0.125, 0.625) {};
		\node [style=none] (117)  at (-0.875, 1.125) {};
		\node [style=none] (118)  at (-0.625, 0.625) {};
		\node [style=none] (119)  at (-1.125, 0.375) {$~\cdots~$};
		\node [style=none] (121)  at (0.625, -0.375) {};
		\node [style=none] (122)  at (1.125, -0.375) {};
		\node [style=gn] (123)  at (0.625, 0.125) {$\frac{\pi}{2}$};
		\node [style=gn] (124)  at (1.125, 0.125) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (76.center) to (80.center);
		\draw [style=none] (79.center) to (90.center);
		\draw [style=none] (80.center) to (85.center);
		\draw [style=none] (82.center) to (78.center);
		\draw [style=none] (84.center) to (76.center);
		\draw [style=none] (85.center) to (84.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (86.center) to (93.center);
		\draw [style=none] (87.center) to (88.center);
		\draw [style=none] (91.center) to (81.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (92.center) to (89.center);
		\draw [style=none] (94.center) to (100.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (95.center) to (98.center);
		\draw [style=none] (95.center) to (106.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (99.center) to (97.center);
		\draw [style=none] (99.center) to (107.center);
		\draw [style=none] (100.center) to (118.center);
		\draw [style=none] (101.center) to (94.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (109.center) to (113.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (110.center) to (114.center);
		\draw [style=none] (110.center) to (89.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (111.center) to (112.center);
		\draw [style=none] (111.center) to (93.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (116.center) to (117.center);
		\draw [style=none] (118.center) to (101.center);
		\draw (121.center) to (123);
		\draw (122.center) to (124);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/interp-tensor-product-times-theta-graphical/interp-tensor-product-times-theta-graphical_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (125)  at (0.625, -0.875) {};
		\node [style=none] (126)  at (0.125, -1.125) {$~\cdots~$};
		\node [style=none] (127)  at (0.375, -0.875) {};
		\node [style=none] (129)  at (0.625, -0.375) {};
		\node [style=none] (130)  at (-0.125, -0.875) {};
		\node [style=none] (131)  at (0.375, -1.125) {};
		\node [style=none] (132)  at (0.125, -0.625) {$D_2$};
		\node [style=none] (133)  at (-0.375, -0.875) {};
		\node [style=none] (134)  at (-0.375, -0.375) {};
		\node [style=none] (135)  at (0.375, -0.375) {};
		\node [style=none] (138)  at (-0.125, 0.125) {};
		\node [style=none] (140)  at (-0.125, -1.125) {};
		\node [style=none] (141)  at (-0.125, -0.375) {};
		\node [style=none] (142)  at (0.375, 0.125) {};
		\node [style=none] (143)  at (-0.375, 0.125) {};
		\node [style=none] (144)  at (-0.625, -0.375) {};
		\node [style=none] (145)  at (-0.875, 0.375) {$D_1$};
		\node [style=none] (146)  at (-1.125, 0.125) {};
		\node [style=none] (147)  at (-0.625, 0.125) {};
		\node [style=none] (148)  at (-1.125, -0.375) {};
		\node [style=none] (149)  at (-0.375, 0.625) {};
		\node [style=none] (150)  at (-1.375, 0.125) {};
		\node [style=none] (151)  at (-0.625, -1.125) {};
		\node [style=none] (152)  at (-1.125, -1.125) {};
		\node [style=none] (153)  at (-0.875, -0.875) {$~\cdots~$};
		\node [style=none] (154)  at (-1.125, 0.625) {};
		\node [style=none] (155)  at (-0.125, 0.625) {};
		\node [style=none] (156)  at (0.375, 0.625) {};
		\node [style=none] (157)  at (0.375, 1.125) {};
		\node [style=none] (158)  at (-1.125, 1.125) {};
		\node [style=none] (159)  at (-0.125, 1.125) {};
		\node [style=none] (160)  at (-0.375, 1.125) {};
		\node [style=none] (161)  at (-0.625, 0.625) {};
		\node [style=none] (162)  at (-0.625, 1.125) {};
		\node [style=none] (163)  at (-1.375, 0.625) {};
		\node [style=none] (164)  at (0.125, 0.375) {$~\cdots~$};
		\node [style=none] (166)  at (0.875, -1.125) {};
		\node [style=none] (167)  at (1.375, -1.125) {};
		\node [style=gn] (168)  at (0.875, -0.625) {$\frac{\pi}{2}$};
		\node [style=gn] (169)  at (1.375, -0.625) {$\frac{\pi}{4}$};
		\node [style=none] (170)  at (-0.875, 0.875) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (125.center) to (129.center);
		\draw [style=none] (129.center) to (134.center);
		\draw [style=none] (131.center) to (127.center);
		\draw [style=none] (133.center) to (125.center);
		\draw [style=none] (134.center) to (133.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (135.center) to (142.center);
		\draw [style=none] (140.center) to (130.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (141.center) to (138.center);
		\draw [style=none] (143.center) to (149.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (144.center) to (147.center);
		\draw [style=none] (144.center) to (151.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (148.center) to (146.center);
		\draw [style=none] (148.center) to (152.center);
		\draw [style=none] (149.center) to (163.center);
		\draw [style=none] (150.center) to (143.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (154.center) to (158.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (155.center) to (159.center);
		\draw [style=none] (155.center) to (138.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (156.center) to (157.center);
		\draw [style=none] (156.center) to (142.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (161.center) to (162.center);
		\draw [style=none] (163.center) to (150.center);
		\draw (166.center) to (168);
		\draw (167.center) to (169);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/interp-tensor-product-times-theta-graphical/interp-tensor-product-times-theta-graphical_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (171)  at (0.375, -0.375) {};
		\node [style=none] (172)  at (-0.375, -0.625) {$~\cdots~$};
		\node [style=none] (173)  at (0.125, -0.375) {};
		\node [style=none] (174)  at (0.375, 0.125) {};
		\node [style=none] (175)  at (-0.875, -0.375) {};
		\node [style=none] (176)  at (0.125, -0.625) {};
		\node [style=none] (177)  at (-0.375, -0.125) {$D_1\otimes D_2$};
		\node [style=none] (178)  at (-1.125, -0.375) {};
		\node [style=none] (179)  at (-1.125, 0.125) {};
		\node [style=none] (180)  at (0.125, 0.125) {};
		\node [style=none] (181)  at (-0.875, 0.625) {};
		\node [style=none] (182)  at (-0.875, -0.625) {};
		\node [style=none] (183)  at (-0.875, 0.125) {};
		\node [style=none] (184)  at (0.125, 0.625) {};
		\node [style=none] (206)  at (-0.375, 0.375) {$~\cdots~$};
		\node [style=none] (208)  at (0.625, -0.625) {};
		\node [style=none] (209)  at (1.125, -0.625) {};
		\node [style=gn] (210)  at (0.625, -0.125) {$\frac{\pi}{2}$};
		\node [style=gn] (211)  at (1.125, -0.125) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (171.center) to (174.center);
		\draw [style=none] (174.center) to (179.center);
		\draw [style=none] (176.center) to (173.center);
		\draw [style=none] (178.center) to (171.center);
		\draw [style=none] (179.center) to (178.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (180.center) to (184.center);
		\draw [style=none] (182.center) to (175.center);
		\draw [style=none, in=-90, out=90, looseness=0.50] (183.center) to (181.center);
		\draw (208.center) to (210);
		\draw (209.center) to (211);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/inverse-of-triangle-proof/inverse-of-triangle-proof_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (73)  at (0.0, 0.75) {};
		\node [style=none] (74)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (73.center) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-arccos-1_2-to-the-n-branches/lemma-arccos-1_2-to-the-n-branches_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (1)  at (-0.75, 0.25) {};
		\node [style=gn] (2)  at (-0.75, 0.75) {$\gamma$};
		\node [style=gn] (3)  at (-0.5, -0.25) {};
		\node [style=none] (4)  at (-0.5, -0.75) {};
		\node [style=gn] (5)  at (-0.25, 0.75) {$\gamma$};
		\node [style=rn] (9)  at (-0.25, 0.25) {$\pi$};
		\node [style=gn] (10)  at (1.25, -0.75) {};
		\node [style=rn] (11)  at (1.25, -0.25) {};
		\node [style=none] (12)  at (0.75, 0.25) {$($};
		\node [style=none, anchor=west] (13)  at (1.25, 0.5) {\scriptsize $\otimes n$};
		\node [style=rn] (14)  at (0.75, -0.25) {};
		\node [style=none] (15)  at (1.25, 0.25) {$)$};
		\node [style=gn] (16)  at (1.0, 0.25) {};
		\node [style=gn] (17)  at (0.75, -0.75) {};
		\node [style=gn] (18)  at (-1.25, 0.5) {-$\gamma$};
		\node [style=gn] (19)  at (0.25, 0.5) {-$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3);
		\draw (2) to (1);
		\draw (3) to (4.center);
		\draw (5) to (9);
		\draw (9) to (3);
		\draw [bend right=45, looseness=1.00] (10) to (11);
		\draw [bend right=45, looseness=1.00] (11) to (10);
		\draw (11) to (10);
		\draw [bend right=45, looseness=1.00] (14) to (17);
		\draw (14) to (17);
		\draw [bend right=45, looseness=1.00] (17) to (14);
		\draw (18) to (1);
		\draw (19) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-arccos-1_2-to-the-n-branches/lemma-arccos-1_2-to-the-n-branches_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (0.0, 0.25) {$\pi$};
		\node [style=none] (21)  at (-0.25, -0.75) {};
		\node [style=gn] (22)  at (0.5, -0.5) {};
		\node [style=gn] (23)  at (-0.25, -0.25) {};
		\node [style=gn] (24)  at (0.0, 0.75) {};
		\node [style=rn] (25)  at (0.5, -0.0) {};
		\node [style=gn] (26)  at (1.0, -0.5) {};
		\node [style=gn] (27)  at (-1.0, 0.5) {};
		\node [style=gn] (28)  at (0.5, 0.5) {};
		\node [style=rn] (29)  at (-0.5, 0.25) {};
		\node [style=rn] (30)  at (1.0, -0.0) {};
		\node [style=gn] (31)  at (-0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (23);
		\draw [bend right=45, looseness=1.00] (22) to (25);
		\draw (23) to (21.center);
		\draw (24) to (20);
		\draw [bend right=45, looseness=1.00] (25) to (22);
		\draw (25) to (22);
		\draw [bend right=45, looseness=1.00] (26) to (30);
		\draw (27) to (29);
		\draw (28) to (20);
		\draw (29) to (23);
		\draw [bend right=45, looseness=1.00] (30) to (26);
		\draw (30) to (26);
		\draw (31) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-arccos-1_2-to-the-n-branches/lemma-arccos-1_2-to-the-n-branches_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, -0.25) {};
		\node [style=gn] (7)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-black-dot-swappable-outputs-proof/lemma-black-dot-swappable-outputs-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.375, -0.0) {};
		\node [style=gn] (1)  at (0.375, -0.5) {};
		\node [style=gn] (2)  at (0.375, 0.5) {};
		\node [style=rn] (3)  at (-0.375, -0.5) {};
		\node [style=none] (4)  at (0.375, -1.0) {};
		\node [style=none] (5)  at (0.375, 1.0) {};
		\node [style=none] (6)  at (-0.375, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3);
		\draw (2) to (3);
		\draw (3) to (6.center);
		\draw (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-black-dot-swappable-outputs-proof/lemma-black-dot-swappable-outputs-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (8)  at (0.375, 0.25) {};
		\node [style=none] (9)  at (0.375, -1.25) {};
		\node [style=none] (10)  at (0.375, 1.25) {};
		\node [style=gn] (11)  at (0.375, 0.75) {};
		\node [style=none] (12)  at (-0.375, -1.25) {};
		\node [style=rn] (13)  at (0.375, -0.75) {};
		\node [style=gn] (14)  at (-0.375, -0.75) {};
		\node [style=rn] (15)  at (0.375, -0.25) {};
		\node [style=gn] (16)  at (-0.375, 1.0) {};
		\node [style=rn] (17)  at (-0.375, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (15);
		\draw [bend right=60, looseness=1.50] (11) to (13);
		\draw [bend right=60, looseness=1.25] (11) to (15);
		\draw (13) to (9.center);
		\draw (14) to (13);
		\draw (14) to (12.center);
		\draw (14) to (15);
		\draw (16) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-black-dot-swappable-outputs-proof/lemma-black-dot-swappable-outputs-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (-0.375, 0.5) {};
		\node [style=rn] (19)  at (0.375, -0.5) {};
		\node [style=gn] (20)  at (-0.375, -0.5) {};
		\node [style=ug] (21)  at (-0.375, -0.0) {};
		\node [style=none] (22)  at (-0.375, -1.0) {};
		\node [style=none] (23)  at (0.375, -1.0) {};
		\node [style=none] (25)  at (-0.375, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (19);
		\draw (19) to (23.center);
		\draw (20) to (19);
		\draw (20) to (22.center);
		\draw (25.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-for-rule-6c/lemma-for-rule-6c_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.375, 0.5) {$\gamma$};
		\node [style=gn] (1)  at (0.375, 0.5) {-$\gamma$};
		\node [style=rn, xshift=3pt] (2)  at (-0.125, -0.0) {$\pi$};
		\node [style=none, anchor=west] (4)  at (0.375, -0.25) {\scriptsize $\otimes n$};
		\node [style=gn] (5)  at (0.125, -0.5) {};
		\node [style=none] (6)  at (0.375, -0.5) {$)$};
		\node [style=none] (7)  at (-0.125, -0.5) {$($};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-for-rule-6c/lemma-for-rule-6c_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (-0.5, -0.75) {$)$};
		\node [style=gn] (9)  at (-0.75, -0.75) {};
		\node [style=none] (10)  at (-1.0, -0.75) {$($};
		\node [style=none, anchor=west] (11)  at (-0.5, -0.5) {\scriptsize $\otimes n$};
		\node [style=gn] (17)  at (0.25, -0.75) {};
		\node [style=rn] (18)  at (0.25, -0.25) {};
		\node [style=gn] (28)  at (-0.25, 0.75) {-$\gamma$};
		\node [style=gn] (29)  at (-1.0, 0.75) {$\gamma$};
		\node [style=rn, xshift=3pt] (30)  at (-0.75, 0.25) {$\pi$};
		\node [style=gn] (31)  at (1.0, 0.75) {-$\gamma$};
		\node [style=gn] (32)  at (0.25, 0.75) {$\gamma$};
		\node [style=rn, xshift=3pt] (33)  at (0.5, 0.25) {};
		\node [style=gn] (40)  at (0.75, -0.75) {};
		\node [style=rn] (41)  at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (17) to (18);
		\draw [bend right=45, looseness=1.00] (18) to (17);
		\draw (18) to (17);
		\draw (29) to (30);
		\draw (30) to (28);
		\draw (32) to (33);
		\draw (33) to (31);
		\draw [bend right=45, looseness=1.00] (40) to (41);
		\draw [bend right=45, looseness=1.00] (41) to (40);
		\draw (41) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-for-rule-6c/lemma-for-rule-6c_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (12)  at (0.75, -0.5) {};
		\node [style=none, anchor=west] (13)  at (1.0, -0.25) {\scriptsize $\otimes n$};
		\node [style=none] (14)  at (1.0, -0.5) {$)$};
		\node [style=none] (16)  at (0.5, -0.5) {$($};
		\node [style=gn] (19)  at (-0.75, -0.75) {};
		\node [style=rn] (20)  at (-0.75, -0.25) {};
		\node [style=gn] (21)  at (0.0, -0.0) {};
		\node [style=rn] (22)  at (0.0, -0.5) {};
		\node [style=gn] (34)  at (1.0, 0.75) {-$\gamma$};
		\node [style=gn] (35)  at (-0.25, 0.75) {-$\gamma$};
		\node [style=rn, xshift=3pt] (36)  at (0.5, 0.25) {};
		\node [style=gn] (37)  at (-1.0, 0.75) {$\gamma$};
		\node [style=rn, xshift=3pt] (38)  at (-0.75, 0.25) {$\pi$};
		\node [style=gn] (39)  at (0.25, 0.75) {$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (19) to (20);
		\draw [bend right=45, looseness=1.00] (20) to (19);
		\draw (20) to (19);
		\draw (21) to (22);
		\draw (21) to (38);
		\draw (36) to (34);
		\draw (36) to (21);
		\draw (37) to (38);
		\draw (38) to (35);
		\draw (39) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-for-rule-6c/lemma-for-rule-6c_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (23)  at (-0.25, 0.25) {};
		\node [style=rn] (25)  at (-0.25, -0.25) {};
		\node [style=gn] (26)  at (0.25, 0.25) {};
		\node [style=rn] (27)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (23) to (25);
		\draw (26) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches-arxiv/lemma-pi_3-branches-arxiv_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, 0.75) {$\frac{\pi}{3}$};
		\node [style=gn, inner sep=-1pt] (1)  at (-0.75, 0.5) {$\frac{-\pi}{3}$};
		\node [style=rn] (2)  at (-0.25, 0.25) {};
		\node [style=gn] (3)  at (0.0, -0.25) {};
		\node [style=none] (4)  at (0.0, -0.75) {};
		\node [style=gn] (5)  at (0.25, 0.75) {$\frac{\pi}{3}$};
		\node [style=gn, inner sep=-1pt] (6)  at (0.75, 0.5) {$\frac{-\pi}{3}$};
		\node [style=rn] (7)  at (0.25, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (1) to (2);
		\draw (2) to (3);
		\draw (3) to (4.center);
		\draw (5) to (7);
		\draw (6) to (7);
		\draw (7) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches-arxiv/lemma-pi_3-branches-arxiv_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (0.0, -0.25) {};
		\node [style=none] (10)  at (0.0, -0.75) {};
		\node [style=gn, inner sep=-1pt] (11)  at (0.5, 0.75) {$\frac{-\pi}{3}$};
		\node [style=rn] (12)  at (0.0, 0.5) {$\pi$};
		\node [style=gn] (13)  at (-0.5, 0.25) {$\frac{\pi}{3}$};
		\node [style=gn] (14)  at (0.5, 0.25) {$\frac{\pi}{3}$};
		\node [style=gn, inner sep=-1pt] (15)  at (-0.5, 0.75) {$\frac{-\pi}{3}$};
		\node [style=gn] (16)  at (-0.5, -0.75) {};
		\node [style=rn] (17)  at (-0.5, -0.25) {};
		\node [style=gn] (18)  at (0.5, -0.75) {};
		\node [style=rn] (19)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (10.center);
		\draw (11) to (12);
		\draw (12) to (15);
		\draw (13) to (12);
		\draw (14) to (12);
		\draw [bend right=45, looseness=1.00] (16) to (17);
		\draw [bend right=45, looseness=1.00] (17) to (16);
		\draw (17) to (16);
		\draw [bend right=45, looseness=1.00] (18) to (19);
		\draw [bend right=45, looseness=1.00] (19) to (18);
		\draw (19) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches-arxiv/lemma-pi_3-branches-arxiv_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (21)  at (-1.0, -0.5) {};
		\node [style=none] (23)  at (-1.0, -1.0) {};
		\node [style=gn] (24)  at (-0.25, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (25)  at (-0.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=none, anchor=west] (26)  at (-0.75, 1.0) {\scriptsize $\otimes 4$};
		\node [style=none, xshift=-4pt, anchor=west] (27)  at (-0.75, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=east, xshift=4pt] (28)  at (-1.25, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (29)  at (-1.0, 0.25) {};
		\node [style=rn] (30)  at (-1.0, 0.75) {};
		\node [style=rn] (31)  at (0.5, -0.5) {$\pi$};
		\node [style=gn, inner sep=-1pt] (32)  at (0.75, -1.0) {$\frac{-\pi}{4}$};
		\node [style=gn] (33)  at (0.25, -1.0) {$\frac{\pi}{4}$};
		\node [style=rn] (34)  at (1.0, -0.0) {};
		\node [style=gn, inner sep=-1pt] (35)  at (1.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn] (36)  at (1.25, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (37)  at (0.75, 1.0) {$\frac{-\pi}{4}$};
		\node [style=rn] (38)  at (0.5, 0.5) {};
		\node [style=gn] (39)  at (0.25, 1.0) {$\frac{\pi}{4}$};
		\node [style=gn] (40)  at (0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (25);
		\draw (21) to (23.center);
		\draw (24) to (20);
		\draw [bend right=45, looseness=1.00] (29) to (30);
		\draw [bend right=45, looseness=1.00] (30) to (29);
		\draw (30) to (29);
		\draw (31) to (32);
		\draw (33) to (31);
		\draw (34) to (35);
		\draw (34) to (20);
		\draw (36) to (34);
		\draw (38) to (37);
		\draw (38) to (31);
		\draw (39) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches-arxiv/lemma-pi_3-branches-arxiv_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (41)  at (-0.25, -0.0) {};
		\node [style=gn] (42)  at (-1.25, 0.25) {};
		\node [style=rn] (43)  at (-1.25, 0.75) {};
		\node [style=gn] (44)  at (0.25, 0.0) {};
		\node [style=rn] (45)  at (0.75, 0.0) {$\pi$};
		\node [style=none, anchor=west, xshift=-4pt] (46)  at (-1.0, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=gn] (47)  at (-1.25, -0.5) {};
		\node [style=none, anchor=west] (48)  at (-1.0, 1.0) {\scriptsize $\otimes 5$};
		\node [style=none] (50)  at (-1.25, -1.0) {};
		\node [style=none, xshift=4pt, anchor=east] (51)  at (-1.5, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (52)  at (1.5, 0.25) {$\pi$};
		\node [style=rn] (53)  at (1.5, -0.25) {$\pi$};
		\node [style=rn] (54)  at (0.25, 0.5) {$\pi$};
		\node [style=rn] (55)  at (0.25, -0.5) {};
		\node [style=gn, inner sep=-1pt] (71)  at (0.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (72)  at (0.5, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (73)  at (-0.5, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (74)  at (-0.5, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (75)  at (1.0, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (76)  at (1.0, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (77)  at (0.0, -1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (78)  at (0.5, -1.0) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (41) to (74);
		\draw [bend right=45, looseness=1.00] (42) to (43);
		\draw [bend right=45, looseness=1.00] (43) to (42);
		\draw (43) to (42);
		\draw (45) to (41);
		\draw [style=none] (45) to (75);
		\draw (47) to (50.center);
		\draw (52) to (53);
		\draw (54) to (55);
		\draw [style=none] (54) to (71);
		\draw [style=none] (55) to (78);
		\draw [style=none] (72) to (54);
		\draw [style=none] (73) to (41);
		\draw [style=none] (76) to (45);
		\draw [style=none] (77) to (55);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches-arxiv/lemma-pi_3-branches-arxiv_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (56)  at (-0.5, -0.5) {};
		\node [style=none, anchor=east, xshift=4pt] (57)  at (-0.75, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=rn] (58)  at (0.25, -0.25) {$\pi$};
		\node [style=gn] (60)  at (-0.5, 0.25) {};
		\node [style=rn] (61)  at (-0.5, 0.75) {};
		\node [style=none, xshift=-4pt, anchor=west] (62)  at (-0.25, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (63)  at (-0.25, 1.0) {\scriptsize $\otimes 5$};
		\node [style=gn] (64)  at (0.25, -0.75) {$\pi$};
		\node [style=none] (65)  at (-0.5, -1.0) {};
		\node [style=rn] (66)  at (0.75, 0.75) {$\pi$};
		\node [style=gn] (70)  at (0.25, 0.25) {};
		\node [style=gn, inner sep=-1pt] (79)  at (0.75, 0.25) {$\frac{-\pi}{2}$};
		\node [style=gn, inner sep=-1pt] (80)  at (0.75, -0.75) {$\frac{-\pi}{2}$};
		\node [style=rn] (81)  at (0.75, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (56) to (65.center);
		\draw [bend right=45, looseness=1.00] (60) to (61);
		\draw [bend right=45, looseness=1.00] (61) to (60);
		\draw (61) to (60);
		\draw (64) to (58);
		\draw [style=none] (66) to (79);
		\draw [style=none] (81) to (80);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches-arxiv/lemma-pi_3-branches-arxiv_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (68)  at (0.0, -0.25) {};
		\node [style=gn] (69)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (69) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches/lemma-pi_3-branches_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, 0.75) {$\frac{\pi}{3}$};
		\node [style=gn, inner sep=-0.5pt] (1)  at (-0.75, 0.5) {$\frac{-\pi}{3}$};
		\node [style=rn] (2)  at (-0.25, 0.25) {};
		\node [style=gn] (3)  at (0.0, -0.25) {};
		\node [style=none] (4)  at (0.0, -0.75) {};
		\node [style=gn] (5)  at (0.25, 0.75) {$\frac{\pi}{3}$};
		\node [style=gn, inner sep=-0.5pt] (6)  at (0.75, 0.5) {$\frac{-\pi}{3}$};
		\node [style=rn] (7)  at (0.25, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (1) to (2);
		\draw (2) to (3);
		\draw (3) to (4.center);
		\draw (5) to (7);
		\draw (6) to (7);
		\draw (7) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches/lemma-pi_3-branches_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (0.0, -0.25) {};
		\node [style=none] (10)  at (0.0, -0.75) {};
		\node [style=gn, inner sep=-0.5pt] (11)  at (0.5, 0.75) {$\frac{-\pi}{3}$};
		\node [style=rn] (12)  at (0.0, 0.5) {$\pi$};
		\node [style=gn] (13)  at (-0.5, 0.25) {$\frac{\pi}{3}$};
		\node [style=gn] (14)  at (0.5, 0.25) {$\frac{\pi}{3}$};
		\node [style=gn, inner sep=-0.5pt] (15)  at (-0.5, 0.75) {$\frac{-\pi}{3}$};
		\node [style=gn] (16)  at (-0.5, -0.75) {};
		\node [style=rn] (17)  at (-0.5, -0.25) {};
		\node [style=gn] (18)  at (0.5, -0.75) {};
		\node [style=rn] (19)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (10.center);
		\draw (11) to (12);
		\draw (12) to (15);
		\draw (13) to (12);
		\draw (14) to (12);
		\draw [bend right=45, looseness=1.00] (16) to (17);
		\draw [bend right=45, looseness=1.00] (17) to (16);
		\draw (17) to (16);
		\draw [bend right=45, looseness=1.00] (18) to (19);
		\draw [bend right=45, looseness=1.00] (19) to (18);
		\draw (19) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches/lemma-pi_3-branches_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (21)  at (-1.0, -0.5) {};
		\node [style=none] (23)  at (-1.0, -1.0) {};
		\node [style=gn] (24)  at (-0.25, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (25)  at (-0.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=none, anchor=west] (26)  at (-0.75, 1.0) {\scriptsize $\otimes 4$};
		\node [style=none, xshift=-4pt, anchor=west] (27)  at (-0.75, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=east, xshift=4pt] (28)  at (-1.25, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (29)  at (-1.0, 0.25) {};
		\node [style=rn] (30)  at (-1.0, 0.75) {};
		\node [style=rn] (31)  at (0.5, -0.5) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (32)  at (0.75, -1.0) {$\frac{-\pi}{4}$};
		\node [style=gn] (33)  at (0.25, -1.0) {$\frac{\pi}{4}$};
		\node [style=rn] (34)  at (1.0, -0.0) {};
		\node [style=gn, inner sep=-0.5pt] (35)  at (1.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn] (36)  at (1.25, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (37)  at (0.75, 1.0) {$\frac{-\pi}{4}$};
		\node [style=rn] (38)  at (0.5, 0.5) {};
		\node [style=gn] (39)  at (0.25, 1.0) {$\frac{\pi}{4}$};
		\node [style=gn] (40)  at (0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (25);
		\draw (21) to (23.center);
		\draw (24) to (20);
		\draw [bend right=45, looseness=1.00] (29) to (30);
		\draw [bend right=45, looseness=1.00] (30) to (29);
		\draw (30) to (29);
		\draw (31) to (32);
		\draw (33) to (31);
		\draw (34) to (35);
		\draw (34) to (20);
		\draw (36) to (34);
		\draw (38) to (37);
		\draw (38) to (31);
		\draw (39) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches/lemma-pi_3-branches_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (41)  at (-0.25, -0.0) {};
		\node [style=gn] (42)  at (-1.25, 0.25) {};
		\node [style=rn] (43)  at (-1.25, 0.75) {};
		\node [style=gn] (44)  at (0.25, 0.0) {};
		\node [style=rn] (45)  at (0.75, 0.0) {$\pi$};
		\node [style=none, anchor=west, xshift=-4pt] (46)  at (-1.0, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=gn] (47)  at (-1.25, -0.5) {};
		\node [style=none, anchor=west] (48)  at (-1.0, 1.0) {\scriptsize $\otimes 5$};
		\node [style=none] (50)  at (-1.25, -1.0) {};
		\node [style=none, xshift=4pt, anchor=east] (51)  at (-1.5, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (52)  at (1.5, 0.25) {$\pi$};
		\node [style=rn] (53)  at (1.5, -0.25) {$\pi$};
		\node [style=rn] (54)  at (0.25, 0.5) {$\pi$};
		\node [style=rn] (55)  at (0.25, -0.5) {};
		\node [style=gn, inner sep=-0.5pt] (71)  at (0.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (72)  at (0.5, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (73)  at (-0.5, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (74)  at (-0.5, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (75)  at (1.0, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (76)  at (1.0, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (77)  at (0.0, -1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (78)  at (0.5, -1.0) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (41) to (74);
		\draw [bend right=45, looseness=1.00] (42) to (43);
		\draw [bend right=45, looseness=1.00] (43) to (42);
		\draw (43) to (42);
		\draw (45) to (41);
		\draw [style=none] (45) to (75);
		\draw (47) to (50.center);
		\draw (52) to (53);
		\draw (54) to (55);
		\draw [style=none] (54) to (71);
		\draw [style=none] (55) to (78);
		\draw [style=none] (72) to (54);
		\draw [style=none] (73) to (41);
		\draw [style=none] (76) to (45);
		\draw [style=none] (77) to (55);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches/lemma-pi_3-branches_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (56)  at (-0.5, -0.5) {};
		\node [style=none, anchor=east, xshift=4pt] (57)  at (-0.75, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=rn] (58)  at (0.25, -0.25) {$\pi$};
		\node [style=gn] (60)  at (-0.5, 0.25) {};
		\node [style=rn] (61)  at (-0.5, 0.75) {};
		\node [style=none, xshift=-4pt, anchor=west] (62)  at (-0.25, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (63)  at (-0.25, 1.0) {\scriptsize $\otimes 5$};
		\node [style=gn] (64)  at (0.25, -0.75) {$\pi$};
		\node [style=none] (65)  at (-0.5, -1.0) {};
		\node [style=rn] (66)  at (0.75, 0.75) {$\pi$};
		\node [style=gn] (70)  at (0.25, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (79)  at (0.75, 0.25) {$\frac{-\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (80)  at (0.75, -0.75) {$\frac{-\pi}{2}$};
		\node [style=rn] (81)  at (0.75, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (56) to (65.center);
		\draw [bend right=45, looseness=1.00] (60) to (61);
		\draw [bend right=45, looseness=1.00] (61) to (60);
		\draw (61) to (60);
		\draw (64) to (58);
		\draw [style=none] (66) to (79);
		\draw [style=none] (81) to (80);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches/lemma-pi_3-branches_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (68)  at (0.0, -0.25) {};
		\node [style=gn] (69)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (69) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof-fin/looped-triangle-proof-fin_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.375, -0.25) {};
		\node [style=gn] (3)  at (-0.375, 0.25) {};
		\node [style=none] (36)  at (0.375, -1.0) {};
		\node [style=none] (37)  at (0.375, 1.0) {};
		\node [style=ug] (38)  at (0.375, 0.0) {};
		\node [style=gn] (39)  at (0.375, -0.5) {};
		\node [style=rn] (40)  at (0.375, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (36.center) to (37.center);
		\draw [bend right=60, looseness=1.25] (40) to (39);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof-fin/looped-triangle-proof-fin_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (8)  at (-0.375, -0.125) {};
		\node [style=none] (9)  at (0.375, -1.125) {};
		\node [style=none] (10)  at (0.375, 1.125) {};
		\node [style=gn] (11)  at (-0.375, 0.375) {};
		\node [style=ug, rotate=180] (12)  at (0.375, 0.2) {};
		\node [style=gn] (13)  at (0.375, -0.625) {};
		\node [style=rn] (14)  at (0.375, 0.625) {};
		\node [style=rn] (15)  at (0.375, -0.2) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (11);
		\draw (9.center) to (10.center);
		\draw [bend right=60, looseness=1.25] (14) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof-fin/looped-triangle-proof-fin_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (17)  at (-0.375, -0.125) {};
		\node [style=none] (18)  at (0.375, -1.125) {};
		\node [style=none] (19)  at (0.375, 1.125) {};
		\node [style=gn] (20)  at (-0.375, 0.375) {};
		\node [style=gn] (22)  at (0.375, -0.375) {};
		\node [style=rn] (23)  at (0.375, 0.625) {$\pi$};
		\node [style=ug, rotate=180] (24)  at (0.375, 0.125) {};
		\node [style=rn] (25)  at (0.375, -0.775) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17) to (20);
		\draw (18.center) to (19.center);
		\draw [bend right=60, looseness=1.25] (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof-fin/looped-triangle-proof-fin_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28)  at (0.0, -1.0) {};
		\node [style=none] (29)  at (0.0, 1.0) {};
		\node [style=rn] (32)  at (0.0, 0.5) {$\pi$};
		\node [style=ug, rotate=180] (33)  at (0.0, 0.0) {};
		\node [style=rn] (34)  at (0.0, -0.65) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof-fin/looped-triangle-proof-fin_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (41)  at (0.0, -0.75) {};
		\node [style=none] (42)  at (0.0, 0.75) {};
		\node [style=ug] (43)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41.center) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof/looped-triangle-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (3)  at (-0.5, -0.25) {};
		\node [style=none] (12)  at (0.5, 1.0) {};
		\node [style=none] (13)  at (0.5, -1.0) {};
		\node [style=gn] (15)  at (-0.5, 0.25) {};
		\node [style=ug] (17)  at (0.5, -0.0) {};
		\node [style=gn] (19)  at (0.5, 0.5) {};
		\node [style=rn] (20)  at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (15);
		\draw (12.center) to (13.center);
		\draw [bend left=75, looseness=1.50] (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof/looped-triangle-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (1)  at (0.5, -1.0) {};
		\node [style=rn] (2)  at (0.25, 0.75) {};
		\node [style=rn] (4)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (5)  at (0.75, 0.25) {$\frac{-\pi}{4}$};
		\node [style=gn] (6)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (8)  at (-0.25, 0.75) {};
		\node [style=none] (9)  at (-0.25, 1.25) {};
		\node [style=gn] (10)  at (0.5, -0.5) {};
		\node [style=gn] (11)  at (-0.75, 0.25) {$\frac{\pi}{4}$};
		\node [style=none] (14)  at (-0.25, -1.25) {};
		\node [style=rn] (16)  at (-0.25, 0.25) {};
		\node [style=gn] (18)  at (0.75, 1.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (10);
		\draw (2) to (18);
		\draw (2) to (5);
		\draw (8) to (2);
		\draw [in=180, out=165, looseness=2.25] (8) to (4);
		\draw (9.center) to (14.center);
		\draw (11) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof/looped-triangle-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (21)  at (-0.75, 0.125) {$\frac{\pi}{4}$};
		\node [style=gn] (22)  at (0.75, 0.625) {$\frac{-\pi}{4}$};
		\node [style=gn] (23)  at (0.5, 1.375) {$\frac{-\pi}{4}$};
		\node [style=gn] (24)  at (-0.25, 0.625) {};
		\node [style=rn] (25)  at (-0.25, -0.875) {$\frac{\pi}{2}$};
		\node [style=gn] (26)  at (-0.25, -0.375) {$\frac{\pi}{4}$};
		\node [style=none] (27)  at (-0.25, -1.375) {};
		\node [style=none] (28)  at (-0.25, 1.125) {};
		\node [style=rn] (29)  at (0.25, 0.625) {};
		\node [style=rn] (34)  at (0.5, -0.125) {};
		\node [style=gn] (35)  at (0.5, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=0.75] (21) to (35);
		\draw (24) to (29);
		\draw (24) to (34);
		\draw (25) to (27.center);
		\draw (25) to (35);
		\draw (28.center) to (24);
		\draw (29) to (23);
		\draw (29) to (22);
		\draw (34) to (35);
		\draw (34) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof/looped-triangle-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (36)  at (-0.25, 1.25) {};
		\node [style=gn] (37)  at (-0.25, 0.75) {};
		\node [style=gn] (38)  at (0.75, 0.25) {$\frac{-\pi}{4}$};
		\node [style=gn] (39)  at (0.75, 1.25) {$\frac{-\pi}{4}$};
		\node [style=rn] (41)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (42)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (43)  at (-0.75, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (44)  at (-0.25, 0.25) {};
		\node [style=rn] (45)  at (0.25, 0.75) {};
		\node [style=none] (46)  at (-0.25, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36.center) to (46.center);
		\draw (37) to (45);
		\draw (43) to (44);
		\draw (45) to (39);
		\draw (45) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle-proof/looped-triangle-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (30)  at (0.0, -1.0) {};
		\node [style=ug] (31)  at (0.0, -0.0) {};
		\node [style=none] (33)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/mbqc-measure/mbqc-measure_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.625, 0.25) {};
		\node [style=dot] (1)  at (-0.625, -0.75) {};
		\node [style=box, rounded rectangle, rounded rectangle west arc=0pt] (2)  at (0.125, 0.25) {$E(\alpha)$};
		\node [style=none] (3)  at (-1.375, 0.25) {};
		\node [style=none] (4)  at (-1.375, -0.75) {};
		\node [style=none] (5)  at (1.625, -0.75) {};
		\node [style=none] (6)  at (1.625, 0.25) {};
		\node [style=none] (8)  at (0.125, 0.75) {$m$};
		\node [style=none] (9)  at (1.375, 0.25) {};
		\node [style=none] (10)  at (1.125, 0.25) {$\ket{m}$};
		\node [style=none] (11)  at (-1.625, -0.75) {$\ket{+}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (3.center) to (2);
		\draw (4.center) to (5.center);
		\draw (9.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/mbqc-measure/mbqc-measure_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-1.625, 0.5) {};
		\node [style=gn] (14)  at (-1.625, -0.5) {};
		\node [style=gn] (15)  at (-0.875, 0.5) {};
		\node [style=gn] (16)  at (-0.875, -0.5) {};
		\node [style={{H box}}] (17)  at (-0.875, 0.0) {};
		\node [style=gn] (18)  at (-0.375, 0.5) {$\alpha$};
		\node [style={{H box}}] (19)  at (0.0, 0.5) {};
		\node [style=rn] (20)  at (0.5, 0.5) {$m\pi$};
		\node [style=rn] (21)  at (1.125, 0.5) {$m\pi$};
		\node [style=none] (22)  at (1.625, 0.5) {};
		\node [style=none] (23)  at (1.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (20);
		\draw (16) to (15);
		\draw (21) to (22.center);
		\draw (23.center) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/mbqc-measure/mbqc-measure_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (25)  at (-1.0, -0.5) {};
		\node [style=gn] (27)  at (-0.25, -0.5) {$\alpha{+}m\pi$};
		\node [style={{H box}}] (29)  at (0.5, -0.5) {};
		\node [style=rn] (33)  at (0.5, 0.5) {$m\pi$};
		\node [style=none] (34)  at (1.0, 0.5) {};
		\node [style=none] (35)  at (1.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25.center) to (35.center);
		\draw (33) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiplying-global-phases-proof/multiplying-global-phases-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.25, -0.25) {$\alpha$};
		\node [style=gn] (1)  at (-0.25, 0.25) {$\pi$};
		\node [style=rn] (2)  at (0.25, -0.25) {$\beta$};
		\node [style=gn] (3)  at (0.25, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiplying-global-phases-proof/multiplying-global-phases-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (5)  at (0.125, -0.75) {$\beta$};
		\node [style=rn] (6)  at (-0.375, -0.75) {$\alpha$};
		\node [style=gn] (7)  at (-0.375, -0.25) {$\pi$};
		\node [style=gn] (8)  at (0.125, -0.25) {$\pi$};
		\node [style=rn] (9)  at (-0.125, 0.25) {};
		\node [style=gn] (10)  at (-0.125, 0.75) {};
		\node [style=rn] (11)  at (0.375, 0.25) {};
		\node [style=gn] (12)  at (0.375, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (8);
		\draw (6) to (7);
		\draw (9) to (10);
		\draw [style=none] (9) to (7);
		\draw [style=none] (9) to (8);
		\draw (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiplying-global-phases-proof/multiplying-global-phases-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (13)  at (-0.375, -0.5) {$\alpha$};
		\node [style=gn] (14)  at (0.375, 0.5) {};
		\node [style=rn] (16)  at (-0.125, 0.0) {};
		\node [style=rn] (17)  at (0.125, -0.5) {$\beta$};
		\node [style=rn] (18)  at (0.375, 0.0) {};
		\node [style=gn] (19)  at (-0.125, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16) to (13);
		\draw [style=none] (16) to (17);
		\draw (18) to (14);
		\draw [style=none] (19) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiplying-global-phases-proof/multiplying-global-phases-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (21)  at (0.375, 0.125) {};
		\node [style=rn, yshift=-1pt] (22)  at (-0.375, -0.375) {$\alpha{+}\beta$};
		\node [style=gn] (23)  at (-0.375, 0.375) {$\pi$};
		\node [style=rn] (24)  at (0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (23);
		\draw (24) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/n-triangle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0) at (0, -0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
		\node [style=uglabel] (3) at (0, 0.25) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical-proof/not-triangle-is-symmetrical-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 1.0) {};
		\node [style=none] (2)  at (0.0, -1.0) {};
		\node [style=ug] (3)  at (0.0, -0.25) {};
		\node [style=rn] (16)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical-proof/not-triangle-is-symmetrical-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (-0.125, -1.25) {};
		\node [style=rn] (5)  at (0.875, -0.5) {$\pi$};
		\node [style=gn] (6)  at (-0.125, 0.25) {};
		\node [style=gn, inner sep={-1 pt}] (7)  at (0.875, -1.0) {$\frac{-\pi}{2}$};
		\node [style=rn] (8)  at (0.375, -0.0) {};
		\node [style=gn] (9)  at (-0.625, -0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (10)  at (-0.625, -0.0) {};
		\node [style=rn] (11)  at (-0.125, -0.75) {$\pi$};
		\node [style=gn] (12)  at (0.625, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (13)  at (0.375, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (14)  at (-0.875, 0.5) {$\frac{\pi}{4}$};
		\node [style=none] (15)  at (-0.125, 1.25) {};
		\node [style=rn] (17)  at (-0.125, 0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (7);
		\draw (6) to (8);
		\draw (6) to (10);
		\draw (8) to (12);
		\draw (8) to (13);
		\draw (9) to (11);
		\draw (10) to (9);
		\draw (11) to (13);
		\draw (11) to (4.center);
		\draw (14) to (10);
		\draw (15.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical-proof/not-triangle-is-symmetrical-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (18)  at (-0.5, 0.5) {};
		\node [style=none] (19)  at (0.0, -1.25) {};
		\node [style=gn] (20)  at (-0.75, -0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (21)  at (0.75, -0.5) {$\pi$};
		\node [style=gn] (22)  at (0.5, -0.0) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep={-1 pt}] (23)  at (0.75, -1.0) {$\frac{-\pi}{2}$};
		\node [style=none] (24)  at (0.0, 1.25) {};
		\node [style=gn] (25)  at (0.75, 1.0) {$\frac{\pi}{4}$};
		\node [style=gn] (27)  at (-0.75, 1.0) {$\frac{\pi}{4}$};
		\node [style=gn] (28)  at (0.5, 0.5) {};
		\node [style=rn] (29)  at (0.0, 0.75) {$\pi$};
		\node [style=rn] (30)  at (-0.5, -0.0) {};
		\node [style=gn] (31)  at (0.0, -0.25) {};
		\node [style=rn] (32)  at (0.0, -0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (31);
		\draw (18) to (28);
		\draw (21) to (23);
		\draw (22) to (30);
		\draw (24.center) to (29);
		\draw (25) to (28);
		\draw (27) to (18);
		\draw (28) to (29);
		\draw (29) to (22);
		\draw (30) to (20);
		\draw (31) to (30);
		\draw (31) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical-proof/not-triangle-is-symmetrical-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (34)  at (-0.125, -1.25) {};
		\node [style=none] (35)  at (-0.125, 1.25) {};
		\node [style=gn] (36)  at (0.375, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (37)  at (-0.125, -0.25) {};
		\node [style=rn] (38)  at (-0.625, 0.0) {};
		\node [style=rn] (39)  at (0.375, -0.0) {};
		\node [style=gn] (40)  at (0.625, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (41)  at (-0.625, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (42)  at (-0.875, -0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (43)  at (-0.125, 0.75) {$\pi$};
		\node [style=rn] (44)  at (0.875, 0.75) {$\pi$};
		\node [style=rn] (45)  at (-0.125, -0.75) {$\pi$};
		\node [style=gn, inner sep={-1 pt}] (46)  at (0.875, 0.25) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (35.center) to (43);
		\draw (36) to (39);
		\draw (37) to (38);
		\draw (37) to (34.center);
		\draw (38) to (42);
		\draw (39) to (37);
		\draw (40) to (39);
		\draw (41) to (38);
		\draw (43) to (41);
		\draw (43) to (36);
		\draw (44) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical-proof/not-triangle-is-symmetrical-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (48)  at (0.0, 1.0) {};
		\node [style=none] (49)  at (0.0, -1.0) {};
		\node [style=rn] (50)  at (0.0, -0.25) {$\pi$};
		\node [style=ug, rotate=180] (51)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (48.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-ug-is-symmetrical-proof-from-simplified/not-ug-is-symmetrical-proof-from-simplified_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (96)  at (0.0, 0.75) {};
		\node [style=none] (97)  at (0.0, -0.75) {};
		\node [style=ug] (98)  at (0.0, -0.25) {};
		\node [style=rn] (99)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (96.center) to (97.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/one-over-p.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=st, inner sep={0 pt}] (0) at (0, -0) {$p$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-integer-proof/parallel-param-triangles-integer-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (-0.25, 0.25) {$r$};
		\node [style=uglabel] (1)  at (0.25, 0.25) {$ne^{i\theta}$};
		\node [style=gn] (3)  at (0.0, -0.5) {};
		\node [style=ug] (4)  at (0.25, -0.0) {};
		\node [style=ug] (5)  at (-0.25, -0.0) {};
		\node [style=gn] (6)  at (0.0, 0.5) {};
		\node [style=none] (7)  at (0.0, -1.0) {};
		\node [style=none] (8)  at (0.0, 1.0) {};
		\node [style=none] (12)  at (-0.25, -0.0) {};
		\node [style=none] (13)  at (0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=-90, out=45, looseness=1.00] (3) to (13.center);
		\draw [style=none] (3) to (7.center);
		\draw [style=none, in=90, out=-135, looseness=1.00] (6) to (12.center);
		\draw [style=none] (8.center) to (6);
		\draw [style=none, in=135, out=-90, looseness=1.00] (12.center) to (3);
		\draw [style=none, in=-45, out=90, looseness=1.00] (13.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-integer-proof/parallel-param-triangles-integer-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.25, 1.5) {};
		\node [style=none] (16)  at (-0.25, -1.5) {};
		\node [style=uglabel] (17)  at (-0.5, 0.25) {$r$};
		\node [style=ug] (18)  at (-0.5, -0.0) {};
		\node [style=ug] (19)  at (0.0, -0.5) {};
		\node [style=none] (20)  at (-0.5, -0.0) {};
		\node [style=gn] (21)  at (-0.25, 1.0) {$\theta$};
		\node [style=gn] (22)  at (-0.25, -1.0) {-$\theta$};
		\node [style=none] (23)  at (0.0, -0.5) {};
		\node [style=none] (24)  at (0.0, 0.5) {};
		\node [style=ug] (25)  at (0.0, 0.5) {};
		\node [style=none, yshift=3.5pt] (26)  at (0.0, -0.0) {$~\vdots~$};
		\node [style=none] (27)  at (0.25, 0.75) {};
		\node [style=none] (28)  at (0.25, -0.75) {};
		\node [style=none, xshift=3.5pt] (29)  at (0.5, -0.0) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (15.center) to (21);
		\draw [style=none, in=120, out=-90, looseness=0.75] (20.center) to (22);
		\draw [style=none, in=90, out=-120, looseness=0.75] (21) to (20.center);
		\draw [style=none, in=-90, out=45, looseness=1.00] (22) to (23.center);
		\draw [style=none] (22) to (16.center);
		\draw [style=none, in=-45, out=90, looseness=1.00] (24.center) to (21);
		\draw [decoration={brace,amplitude=5pt}, decorate, style=none] (27.center) to (28.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-integer-proof/parallel-param-triangles-integer-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (-0.25, 1.5) {};
		\node [style=ug] (32)  at (-0.25, 0.5) {};
		\node [style=none] (33)  at (-0.25, -1.5) {};
		\node [style=gn] (34)  at (-0.25, -1.0) {-$\theta$};
		\node [style=none] (35)  at (0.0, 0.75) {};
		\node [style=none] (36)  at (0.0, -0.75) {};
		\node [style=uglabel] (37)  at (-0.25, 0.75) {$r$};
		\node [style=none, yshift=3.5pt] (38)  at (-0.25, -0.0) {$~\vdots~$};
		\node [style=ug] (39)  at (-0.25, -0.5) {};
		\node [style=uglabel] (40)  at (-0.25, -0.25) {$r$};
		\node [style=none, xshift=3.5pt] (49)  at (0.25, -0.0) {$n$};
		\node [style=gn] (50)  at (-0.25, 1.0) {$\theta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (32) to (31.center);
		\draw [style=none] (34) to (33.center);
		\draw [style=none, decorate, decoration={brace,amplitude=5pt}] (35.center) to (36.center);
		\draw [style=none] (39) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-integer-proof/parallel-param-triangles-integer-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (43)  at (0.0, 0.25) {$nr$};
		\node [style=ug] (44)  at (0.0, -0.0) {};
		\node [style=none] (45)  at (0.0, 1.0) {};
		\node [style=none] (46)  at (0.0, -1.0) {};
		\node [style=gn] (47)  at (0.0, 0.5) {$\theta$};
		\node [style=gn] (48)  at (0.0, -0.5) {-$\theta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (45.center) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-integer-proof/parallel-param-triangles-integer-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (2)  at (0.0, 0.25) {$nre^{i\theta}$};
		\node [style=none] (9)  at (0.0, 0.75) {};
		\node [style=ug] (10)  at (0.0, -0.0) {};
		\node [style=none] (11)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-real-proof/parallel-param-triangles-real-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (-0.25, 0.25) {$r$};
		\node [style=uglabel] (1)  at (0.25, 0.25) {$s$};
		\node [style=gn] (12)  at (0.0, -0.5) {};
		\node [style=ug] (13)  at (0.25, -0.0) {};
		\node [style=ug] (14)  at (-0.25, -0.0) {};
		\node [style=gn] (15)  at (0.0, 0.5) {};
		\node [style=none] (16)  at (0.0, -1.0) {};
		\node [style=none] (17)  at (0.0, 1.0) {};
		\node [style=none] (18)  at (-0.25, -0.0) {};
		\node [style=none] (19)  at (0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=-90, out=45, looseness=1.00] (12) to (19.center);
		\draw [style=none] (12) to (16.center);
		\draw [style=none, in=90, out=-135, looseness=1.00] (15) to (18.center);
		\draw [style=none] (17.center) to (15);
		\draw [style=none, in=135, out=-90, looseness=1.00] (18.center) to (12);
		\draw [style=none, in=-45, out=90, looseness=1.00] (19.center) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-real-proof/parallel-param-triangles-real-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (2)  at (-0.25, 0.25) {$r$};
		\node [style=uglabel] (3)  at (0.25, -0.0) {$ne^{-i\theta}$};
		\node [style=uglabel] (11)  at (0.25, 0.5) {$ne^{i\theta}$};
		\node [style=none] (21)  at (0.25, -0.25) {};
		\node [style=ug] (22)  at (0.25, -0.25) {};
		\node [style=none] (23)  at (0.0, -1.25) {};
		\node [style=gn] (24)  at (0.0, 0.75) {$\alpha$};
		\node [style=none] (25)  at (-0.25, -0.0) {};
		\node [style=none] (26)  at (0.0, 1.25) {};
		\node [style=gn] (27)  at (0.0, -0.75) {-$\alpha$};
		\node [style=ug] (28)  at (-0.25, -0.0) {};
		\node [style=ug] (29)  at (0.25, 0.25) {};
		\node [style=none] (30)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-120, looseness=1.00] (24) to (25.center);
		\draw [style=none, in=120, out=-90, looseness=1.00] (25.center) to (27);
		\draw [style=none] (26.center) to (24);
		\draw [style=none, in=-90, out=45, looseness=1.00] (27) to (21.center);
		\draw [style=none] (27) to (23.center);
		\draw [style=none] (30.center) to (21.center);
		\draw [style=none, in=-45, out=90, looseness=1.00] (30.center) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-real-proof/parallel-param-triangles-real-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (4)  at (-0.25, 0.75) {$r$};
		\node [style=uglabel] (5)  at (-0.25, -0.25) {$r$};
		\node [style=uglabel] (6)  at (0.25, 0.75) {$ne^{i\theta}$};
		\node [style=uglabel] (7)  at (0.25, -0.25) {$ne^{-i\theta}$};
		\node [style=ug] (31)  at (-0.25, 0.5) {};
		\node [style=none] (33)  at (-0.25, 0.5) {};
		\node [style=none] (34)  at (-0.25, -0.5) {};
		\node [style=ug] (35)  at (0.25, 0.5) {};
		\node [style=none] (36)  at (0.25, 0.5) {};
		\node [style=ug] (37)  at (-0.25, -0.5) {};
		\node [style=gn] (38)  at (0.0, -1.0) {-$\alpha$};
		\node [style=gn] (39)  at (0.0, -0.0) {};
		\node [style=none] (40)  at (0.0, 1.5) {};
		\node [style=none] (41)  at (0.0, -1.5) {};
		\node [style=gn] (42)  at (0.0, 1.0) {$\alpha$};
		\node [style=none] (43)  at (0.25, -0.5) {};
		\node [style=ug] (44)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=135, out=-90, looseness=1.00] (33.center) to (39);
		\draw [style=none, in=135, out=-90, looseness=1.00] (34.center) to (38);
		\draw [style=none, in=-45, out=90, looseness=1.00] (36.center) to (42);
		\draw [style=none, in=45, out=-90, looseness=1.00] (36.center) to (39);
		\draw [style=none, in=-90, out=45, looseness=1.00] (38) to (43.center);
		\draw [style=none] (38) to (41.center);
		\draw [style=none, in=90, out=-135, looseness=1.00] (39) to (34.center);
		\draw [style=none] (40.center) to (42);
		\draw [style=none, in=90, out=-135, looseness=1.00] (42) to (33.center);
		\draw [style=none, in=-45, out=90, looseness=1.00] (43.center) to (39);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-real-proof/parallel-param-triangles-real-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (8)  at (0.0, -0.0) {$nre^{-i\theta}$};
		\node [style=uglabel] (9)  at (0.0, 0.5) {$nre^{i\theta}$};
		\node [style=none] (45)  at (0.0, -1.25) {};
		\node [style=none] (46)  at (0.0, 1.25) {};
		\node [style=ug] (48)  at (0.0, 0.25) {};
		\node [style=ug] (49)  at (0.0, -0.25) {};
		\node [style=gn] (54)  at (0.0, 0.75) {$\alpha$};
		\node [style=gn] (55)  at (0.0, -0.75) {-$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (46.center) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-real-proof/parallel-param-triangles-real-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (10)  at (0.0, 0.25) {$rs$};
		\node [style=none] (51)  at (0.0, -1.0) {};
		\node [style=ug] (52)  at (0.0, -0.0) {};
		\node [style=none] (53)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (53.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, -0.5) {};
		\node [style=ug] (1)  at (-0.25, -0.0) {};
		\node [style=ug] (2)  at (0.25, -0.0) {};
		\node [style=none] (3)  at (0.0, 1.0) {};
		\node [style=gn] (4)  at (0.0, 0.5) {};
		\node [style=none] (5)  at (0.0, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (5.center);
		\draw [in=150, out=-90, looseness=1.00] (1) to (0);
		\draw [in=30, out=-90, looseness=1.00] (2) to (0);
		\draw (3.center) to (4);
		\draw [in=90, out=-150, looseness=1.00] (4) to (1);
		\draw [in=90, out=-30, looseness=1.00] (4) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.0, 1.5) {};
		\node [style=gn] (9)  at (-0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (10)  at (-0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=none] (11)  at (0.0, -1.5) {};
		\node [style=gn] (12)  at (0.0, -1.0) {};
		\node [style=gn] (13)  at (0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (14)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (15)  at (0.0, 1.0) {};
		\node [style=gn] (16)  at (0.25, -0.0) {$\frac{\pi}{4}$};
		\node [style=rn] (17)  at (0.25, 0.5) {};
		\node [style=rn] (18)  at (-0.25, 0.5) {};
		\node [style=gn] (19)  at (-0.25, -0.0) {$\frac{\pi}{4}$};
		\node [style=rn] (28)  at (0.5, 1.25) {};
		\node [style=gn, inner sep=-0.5pt] (29)  at (1.0, 1.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (30)  at (-0.5, 1.25) {};
		\node [style=gn, inner sep=-0.5pt] (41)  at (-1.0, 1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (42)  at (-1.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (43)  at (1.0, 1.0) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (15);
		\draw (9) to (18);
		\draw (10) to (12);
		\draw (12) to (11.center);
		\draw (14) to (12);
		\draw (15) to (18);
		\draw (15) to (17);
		\draw (15) to (28);
		\draw (17) to (14);
		\draw (17) to (13);
		\draw (18) to (10);
		\draw (28) to (29);
		\draw (28) to (43);
		\draw (30) to (15);
		\draw (30) to (42);
		\draw (41) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (20)  at (-0.125, 0.25) {};
		\node [style=none] (21)  at (-0.125, -1.75) {};
		\node [style=gn] (22)  at (0.375, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (24)  at (-0.125, -1.25) {$\frac{\pi}{2}$};
		\node [style=gn] (25)  at (-0.125, -0.75) {$\frac{\pi}{4}$};
		\node [style=none] (26)  at (-0.125, 1.75) {};
		\node [style=rn] (27)  at (-0.125, -0.25) {};
		\node [style=gn] (31)  at (-0.125, 1.25) {};
		\node [style=rn] (35)  at (-0.875, -1.25) {$\frac{\pi}{2}$};
		\node [style=rn] (36)  at (1.125, -0.75) {};
		\node [style=rn] (37)  at (0.625, -0.75) {};
		\node [style=gn] (38)  at (1.125, -1.25) {};
		\node [style=gn] (39)  at (-0.875, -0.75) {$\pi$};
		\node [style=gn] (40)  at (0.625, -1.25) {};
		\node [style=gn, inner sep=-0.5pt] (44)  at (0.875, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (45)  at (0.875, 1.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (46)  at (0.375, 1.25) {};
		\node [style=gn, inner sep=-0.5pt] (47)  at (-1.125, -0.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (48)  at (-1.125, 0.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (49)  at (-0.625, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (50)  at (0.875, -0.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (51)  at (0.875, 0.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (52)  at (0.375, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (27);
		\draw (20) to (49);
		\draw (22) to (27);
		\draw (25) to (21.center);
		\draw (26.center) to (20);
		\draw (27) to (25);
		\draw (31) to (46);
		\draw [bend right=45, looseness=1.00] (36) to (38);
		\draw [bend left=45, looseness=1.00] (36) to (38);
		\draw (36) to (38);
		\draw [bend right=45, looseness=1.00] (37) to (40);
		\draw [bend left=45, looseness=1.00] (37) to (40);
		\draw (37) to (40);
		\draw (39) to (35);
		\draw (46) to (45);
		\draw (46) to (44);
		\draw (49) to (48);
		\draw (49) to (47);
		\draw (52) to (51);
		\draw (52) to (50);
		\draw (52) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (6)  at (-0.5, -0.0) {};
		\node [style=none] (32)  at (-0.5, -1.25) {};
		\node [style=none] (34)  at (-0.5, 1.25) {};
		\node [style=rn] (53)  at (0.0, -0.75) {};
		\node [style=gn] (54)  at (0.0, -1.25) {};
		\node [style=rn] (55)  at (0.0, 0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (56)  at (0.0, 0.75) {$\pi$};
		\node [style=rn] (57)  at (0.5, -0.75) {};
		\node [style=gn] (58)  at (0.5, -1.25) {};
		\node [style=gn] (63)  at (0.5, 0.75) {$\pi$};
		\node [style=rn, inner sep=-0.5pt] (64)  at (0.5, 0.25) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34.center) to (32.center);
		\draw [bend right=45, looseness=1.00] (53) to (54);
		\draw [bend left=45, looseness=1.00] (53) to (54);
		\draw (53) to (54);
		\draw (56) to (55);
		\draw [bend right=45, looseness=1.00] (57) to (58);
		\draw [bend left=45, looseness=1.00] (57) to (58);
		\draw (57) to (58);
		\draw (63) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (59)  at (0.0, -0.0) {};
		\node [style=none] (61)  at (0.0, -1.25) {};
		\node [style=none] (62)  at (0.0, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (62.center) to (61.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (83)  at (0.5, -0.75) {};
		\node [style=gn] (84)  at (0.5, 0.25) {$\pi$};
		\node [style=none] (85)  at (-0.5, -1.25) {};
		\node [style=ug] (86)  at (-0.5, 0.0) {};
		\node [style=gn] (87)  at (0.5, -1.25) {};
		\node [style=rn] (88)  at (0.5, 1.25) {$\pi$};
		\node [style=rn] (89)  at (0.0, -0.75) {};
		\node [style=gn] (90)  at (0.0, -0.25) {};
		\node [style=rn] (92)  at (0.0, 0.25) {};
		\node [style=gn] (93)  at (0.0, -1.25) {};
		\node [style=none] (94)  at (-0.5, 1.25) {};
		\node [style=rn] (95)  at (0.5, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn, inner sep={-1 pt}] (96)  at (0.5, 0.75) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep={-1 pt}] (97)  at (0.0, 0.75) {$\frac{-\pi}{4}$};
		\node [style=rn] (98)  at (0.0, 1.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (83) to (87);
		\draw [bend left=45, looseness=1.00] (83) to (87);
		\draw (83) to (87);
		\draw (84) to (95);
		\draw (88) to (96);
		\draw [bend right=45, looseness=1.00] (89) to (93);
		\draw [bend left=45, looseness=1.00] (89) to (93);
		\draw (89) to (93);
		\draw [bend right=45, looseness=1.00] (92) to (90);
		\draw [bend left=45, looseness=1.00] (92) to (90);
		\draw (92) to (90);
		\draw (94.center) to (85.center);
		\draw (98) to (97);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles-are-projections-proof-fin/parallel-triangles-are-projections-proof-fin_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (99)  at (0.0, 0.0) {};
		\node [style=none] (101)  at (0.0, -1.25) {};
		\node [style=none] (102)  at (0.0, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (102.center) to (101.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-double-interpretation/param-triangle-double-interpretation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.0, -0.0) {};
		\node [style=uglabel] (1)  at (0.0, 0.25) {$r$};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-double-interpretation/param-triangle-double-interpretation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot, yshift=3pt] (5)  at (-0.25, -0.25) {};
		\node [style=dot, yshift=5pt] (6)  at (-0.25, -0.0) {};
		\node [style=white dot, xshift=3pt, yshift=3pt] (7)  at (0.0, -0.25) {};
		\node [style=none] (8)  at (-0.25, 0.5) {};
		\node [style=none] (9)  at (-0.25, -0.5) {};
		\node [style=none, yshift=3pt, anchor=west] (10)  at (0.25, -0.25) {\scriptsize $r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (7);
		\draw (8.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-double-interpretation/param-triangle-double-interpretation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (12)  at (-0.25, -0.0) {};
		\node [style=gn] (13)  at (-0.25, 0.5) {};
		\node [style=gn] (14)  at (-0.25, -0.5) {};
		\node [style=rn] (15)  at (0.25, -0.0) {};
		\node [style=ug] (16)  at (0.25, -0.5) {};
		\node [style=uglabel] (17)  at (0.25, -0.25) {$r$};
		\node [style=none] (18)  at (-0.25, -1.0) {};
		\node [style=none] (19)  at (-0.25, 1.0) {};
		\node [style=rn] (20)  at (0.25, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (13) to (15);
		\draw [style=none] (14) to (15);
		\draw [style=none] (15) to (20);
		\draw [style=none] (19.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-double-interpretation/param-triangle-double-interpretation_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (22)  at (-0.25, -0.25) {};
		\node [style=none] (23)  at (-0.25, -1.25) {};
		\node [style=gn] (24)  at (-0.25, 0.25) {};
		\node [style=none] (25)  at (-0.25, 1.25) {};
		\node [style=rn] (26)  at (0.25, -1.25) {};
		\node [style=uglabel] (27)  at (-0.25, 1.0) {$r\times1$};
		\node [style=rn] (28)  at (0.25, -0.25) {};
		\node [style=gn] (29)  at (-0.25, -0.75) {};
		\node [style=ug] (30)  at (-0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (24) to (28);
		\draw [style=none] (25.center) to (23.center);
		\draw [style=none] (28) to (26);
		\draw [style=none] (29) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-double-interpretation/param-triangle-double-interpretation_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (31)  at (0.25, -0.0) {};
		\node [style=none] (32)  at (0.25, -1.0) {};
		\node [style=uglabel] (33)  at (0.25, 0.75) {$r$};
		\node [style=ug] (34)  at (0.25, 0.5) {};
		\node [style=ug] (35)  at (-0.25, -0.0) {};
		\node [style=none] (37)  at (0.25, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=90, looseness=1.25] (31) to (35);
		\draw [style=none, in=-90, out=-90, looseness=1.00] (35) to (31);
		\draw [style=none] (37.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-double-interpretation/param-triangle-double-interpretation_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38)  at (0.0, 1.0) {};
		\node [style=uglabel] (39)  at (0.0, 0.25) {$r$};
		\node [style=none] (40)  at (0.0, -1.0) {};
		\node [style=ug] (42)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (38.center) to (40.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_2/param-triangle-scalar-1_2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (0.0, 0.25) {$1/2$};
		\node [style=rn] (4)  at (0.0, 0.5) {$\pi$};
		\node [style=rn] (5)  at (0.0, -0.5) {};
		\node [style=ug] (6)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_2/param-triangle-scalar-1_2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (1)  at (-0.875, 0.25) {$1/2$};
		\node [style=rn] (7)  at (0.625, 0.25) {};
		\node [style=none, anchor=east, xshift=4pt] (8)  at (0.375, -0.0) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none, xshift=-4pt, anchor=west] (9)  at (0.875, -0.0) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=gn] (10)  at (0.625, -0.25) {};
		\node [style=none, anchor=west] (11)  at (0.875, 0.5) {\scriptsize $\otimes 2$};
		\node [style=ug] (13)  at (-0.875, -0.0) {};
		\node [style=rn] (14)  at (-0.875, 0.5) {$\pi$};
		\node [style=rn] (15)  at (-0.875, -0.5) {};
		\node [style=gn] (16)  at (-0.125, -0.5) {};
		\node [style=gn] (17)  at (-0.125, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (7) to (10);
		\draw (7) to (10);
		\draw [bend right=45, looseness=1.00] (10) to (7);
		\draw [style=none] (14) to (15);
		\draw [style=none] (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_2/param-triangle-scalar-1_2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (2)  at (-0.875, 0.25) {$1/2$};
		\node [style=uglabel] (3)  at (-0.125, 0.25) {$2$};
		\node [style=none, anchor=west, xshift=-4pt] (19)  at (0.875, -0.25) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=ug] (20)  at (-0.875, -0.0) {};
		\node [style=rn] (21)  at (0.625, -0.0) {};
		\node [style=none, xshift=4pt, anchor=east] (22)  at (0.375, -0.25) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (23)  at (0.625, -0.5) {};
		\node [style=none, anchor=west] (24)  at (0.875, 0.25) {\scriptsize $\otimes 4$};
		\node [style=rn] (25)  at (-0.875, 0.5) {$\pi$};
		\node [style=rn] (26)  at (-0.875, -0.5) {};
		\node [style=rn] (27)  at (-0.125, -0.5) {};
		\node [style=rn] (28)  at (-0.125, 0.5) {$\pi$};
		\node [style=ug] (29)  at (-0.125, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (21) to (23);
		\draw (21) to (23);
		\draw [bend right=45, looseness=1.00] (23) to (21);
		\draw [style=none] (25) to (26);
		\draw [style=none] (28) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_2/param-triangle-scalar-1_2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (30)  at (0.25, -0.5) {};
		\node [style=none, xshift=-4pt, anchor=west] (31)  at (0.5, -0.25) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=rn] (32)  at (0.25, -0.0) {};
		\node [style=none, anchor=west] (33)  at (0.5, 0.25) {\scriptsize $\otimes 2$};
		\node [style=none, anchor=east, xshift=4pt] (34)  at (0.0, -0.25) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=rn] (35)  at (-0.5, 0.5) {$\pi$};
		\node [style=rn] (36)  at (-0.5, -0.5) {};
		\node [style=ug] (37)  at (-0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (30) to (32);
		\draw [bend right=45, looseness=1.00] (32) to (30);
		\draw (32) to (30);
		\draw [style=none] (35) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_2/param-triangle-scalar-1_2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (39)  at (0.5, 0.125) {};
		\node [style=rn] (41)  at (-0.75, -0.375) {};
		\node [style=none, anchor=west, xshift=-4pt] (42)  at (0.75, -0.125) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (43)  at (0.75, 0.375) {\scriptsize $\otimes 2$};
		\node [style=gn] (44)  at (0.5, -0.375) {};
		\node [style=none, xshift=4pt, anchor=east] (45)  at (0.25, -0.125) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (46)  at (-0.75, 0.125) {};
		\node [style=gn] (47)  at (-0.25, 0.125) {};
		\node [style=rn] (48)  at (-0.25, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (39) to (44);
		\draw (39) to (44);
		\draw [bend right=45, looseness=1.00] (44) to (39);
		\draw [style=none] (46) to (41);
		\draw [style=none] (47) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_2/param-triangle-scalar-1_2_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (50)  at (-0.25, 0.25) {};
		\node [style=none] (51)  at (-0.25, -0.25) {};
		\node [style=none] (52)  at (0.25, 0.25) {};
		\node [style=none] (53)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (50.center) to (51.center);
		\draw [style=dashed] (50.center) to (52.center);
		\draw [style=dashed] (51.center) to (53.center);
		\draw [style=dashed] (53.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_sqrt2/param-triangle-scalar-1_sqrt2_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (64)  at (-0.25, -0.25) {};
		\node [style=rn] (65)  at (-0.25, 0.25) {};
		\node [style=gn] (70)  at (0.25, -0.0) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (65) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-product-proof/param-triangle-scalar-product-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (8)  at (-0.25, -0.0) {};
		\node [style=rn] (9)  at (-0.25, -0.5) {};
		\node [style=uglabel] (10)  at (-0.25, 0.25) {$rs$};
		\node [style=rn] (11)  at (-0.25, 0.5) {$\pi$};
		\node [style=gn] (12)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-product-proof/param-triangle-scalar-product-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (15)  at (0.125, 0.25) {$s$};
		\node [style=gn] (16)  at (-0.125, 0.5) {};
		\node [style=none] (17)  at (0.125, -0.0) {};
		\node [style=ug] (18)  at (-0.375, -0.0) {};
		\node [style=gn] (19)  at (-0.125, -0.5) {};
		\node [style=uglabel] (20)  at (-0.375, 0.25) {$r$};
		\node [style=ug] (21)  at (0.125, -0.0) {};
		\node [style=none] (22)  at (-0.375, -0.0) {};
		\node [style=rn] (23)  at (-0.125, 1.0) {$\pi$};
		\node [style=rn] (24)  at (-0.125, -1.0) {};
		\node [style=gn] (25)  at (0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-135, looseness=1.00] (16) to (22.center);
		\draw [style=none, in=-45, out=90, looseness=1.00] (17.center) to (16);
		\draw [style=none, in=-90, out=45, looseness=1.00] (19) to (17.center);
		\draw [style=none] (19) to (24);
		\draw [style=none, in=135, out=-90, looseness=1.00] (22.center) to (19);
		\draw [style=none] (23) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-product-proof/param-triangle-scalar-product-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.375, -0.0) {};
		\node [style=rn] (1)  at (0.375, 0.5) {$\pi$};
		\node [style=rn] (2)  at (0.375, -0.5) {};
		\node [style=uglabel] (3)  at (0.375, 0.25) {$r$};
		\node [style=ug] (4)  at (-0.375, -0.0) {};
		\node [style=rn] (5)  at (-0.375, -0.5) {};
		\node [style=uglabel] (6)  at (-0.375, 0.25) {$s$};
		\node [style=rn] (7)  at (-0.375, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (2);
		\draw [style=none] (7) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parametrised-triangle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=uglabel] (1) at (0, 0.25) {$r_0+\mathfrak{r}$};
		\node [style=none] (2) at (0, -0.5) {};
		\node [style=ug] (3) at (0, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-green-state-on-triangle-proof/pi-green-state-on-triangle-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.25, 0.25) {};
		\node [style=gn] (2)  at (0.25, 0.75) {$\pi$};
		\node [style=none] (3)  at (0.25, -0.75) {};
		\node [style=rn] (4)  at (-0.25, 0.5) {};
		\node [style=gn] (5)  at (-0.25, -0.0) {};
		\node [style=gn] (6)  at (0.25, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3.center);
		\draw (4) to (5);
		\draw (4) to (5);
		\draw (4) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-green-state-on-triangle-proof/pi-green-state-on-triangle-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.25, -0.75) {$\pi$};
		\node [style=gn] (8)  at (-0.25, -0.0) {};
		\node [style=rn] (9)  at (-0.25, 0.5) {};
		\node [style=gn] (10)  at (0.25, 1.25) {$\pi$};
		\node [style=none] (11)  at (0.25, -1.25) {};
		\node [style=ug, rotate=180] (12)  at (0.25, 0.25) {};
		\node [style=rn] (13)  at (0.25, 0.75) {$\pi$};
		\node [style=rn] (14)  at (0.25, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (8);
		\draw (9) to (8);
		\draw (9) to (8);
		\draw (10) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-green-state-on-triangle-proof/pi-green-state-on-triangle-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (15)  at (0.25, -0.0) {$\pi$};
		\node [style=ug, rotate=180] (16)  at (0.25, 0.5) {};
		\node [style=none] (18)  at (0.25, -1.0) {};
		\node [style=gn] (19)  at (0.25, -0.5) {$\pi$};
		\node [style=gn] (20)  at (0.25, 1.0) {$\pi$};
		\node [style=gn] (21)  at (-0.25, 0.75) {$\pi$};
		\node [style=rn] (22)  at (-0.25, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (18.center);
		\draw (21) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-green-state-on-triangle-proof/pi-green-state-on-triangle-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (-0.0, -1.0) {};
		\node [style=gn] (24)  at (-0.25, 1.0) {$\pi$};
		\node [style=rn] (26)  at (-0.0, -0.0) {$\pi$};
		\node [style=gn] (27)  at (-0.0, -0.5) {$\pi$};
		\node [style=rn] (28)  at (-0.25, 0.5) {$\pi$};
		\node [style=rn] (29)  at (0.25, 1.0) {};
		\node [style=gn] (30)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (28);
		\draw (26) to (23.center);
		\draw [bend right=45, looseness=1.00] (29) to (30);
		\draw [bend left=45, looseness=1.00] (29) to (30);
		\draw (29) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-green-state-on-triangle-proof/pi-green-state-on-triangle-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (31)  at (0.0, 0.375) {$\pi$};
		\node [style=none] (32)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-green-state-on-upside-down-triangle-proof/pi-green-state-on-upside-down-triangle-proof_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71)  at (0.0, -0.25) {};
		\node [style=rn] (73)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (73) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-red-state-on-triangle-proof/pi-red-state-on-triangle-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, -0.5) {};
		\node [style=ug] (9)  at (0.0, 0.0) {};
		\node [style=rn] (12)  at (0.0, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-red-state-on-triangle-proof/pi-red-state-on-triangle-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (1)  at (-0.75, 0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (2)  at (0.75, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn] (3)  at (0.75, 0.25) {$\frac{-\pi}{4}$};
		\node [style=none] (4)  at (-0.25, -1.25) {};
		\node [style=rn] (5)  at (0.25, 0.75) {};
		\node [style=gn] (7)  at (-0.25, 0.75) {};
		\node [style=rn] (8)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (10)  at (-0.25, 0.25) {};
		\node [style=rn] (13)  at (-0.25, 1.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (10);
		\draw (5) to (2);
		\draw (5) to (3);
		\draw (7) to (5);
		\draw (13) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-red-state-on-triangle-proof/pi-red-state-on-triangle-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (15)  at (0.375, -0.5) {};
		\node [style=rn] (16)  at (0.375, -1.0) {};
		\node [style=rn] (17)  at (0.375, 0.75) {$\pi$};
		\node [style=gn] (18)  at (0.375, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn] (19)  at (-0.375, 0.75) {$\frac{\pi}{4}$};
		\node [style=rn] (20)  at (-0.375, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (21)  at (0.375, 0.25) {$\frac{-\pi}{4}$};
		\node [style=gn] (22)  at (-0.375, -0.25) {$\frac{\pi}{4}$};
		\node [style=none] (23)  at (-0.375, -1.25) {};
		\node [style=rn] (24)  at (-0.375, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (15) to (16);
		\draw [bend left=45, looseness=1.00] (15) to (16);
		\draw (16) to (15);
		\draw (17) to (18);
		\draw (17) to (21);
		\draw (19) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-red-state-on-triangle-proof/pi-red-state-on-triangle-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (25)  at (-0.375, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (26)  at (-0.375, -0.25) {};
		\node [style=gn] (27)  at (-0.375, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (28)  at (0.375, -1.0) {};
		\node [style=gn] (30)  at (-0.375, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn] (31)  at (0.375, -0.5) {};
		\node [style=none] (32)  at (-0.375, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26) to (32.center);
		\draw (28) to (31);
		\draw (30) to (27);
		\draw [style=none, bend right=45, looseness=1.00] (31) to (28);
		\draw [bend left=45, looseness=1.00] (31) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-red-state-on-triangle-proof/pi-red-state-on-triangle-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (33)  at (0.375, 0.125) {};
		\node [style=gn] (34)  at (0.375, 0.625) {};
		\node [style=gn] (35)  at (-0.375, 0.125) {};
		\node [style=none] (37)  at (-0.375, -0.625) {};
		\node [style=gn] (38)  at (-0.375, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (34);
		\draw [style=none, bend right=45, looseness=1.00] (34) to (33);
		\draw [bend left=45, looseness=1.00] (34) to (33);
		\draw (35) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-red-state-on-triangle-proof/pi-red-state-on-triangle-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (39)  at (0.25, 0.0) {};
		\node [style=none] (41)  at (-0.25, -0.5) {};
		\node [style=gn] (42)  at (0.25, 0.5) {};
		\node [style=gn] (43)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39) to (42);
		\draw (43) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, -0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (0.25, 0.25) {$e^{i\theta}\tan(\alpha)$};
		\node [style=ug] (1)  at (0.25, -0.0) {};
		\node [style=rn] (2)  at (0.25, 0.5) {};
		\node [style=none] (3)  at (0.25, -0.5) {};
		\node [style=gn] (5)  at (-0.25, 0.25) {$2\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.125, -1.5) {};
		\node [style=gn] (7)  at (-0.125, -0.0) {$\alpha$};
		\node [style=gn] (8)  at (0.375, 1.5) {$\alpha$};
		\node [style=rn] (9)  at (-0.125, 0.5) {};
		\node [style=gn] (10)  at (-0.125, -1.0) {-$\theta$};
		\node [style=rn] (11)  at (0.375, 1.0) {};
		\node [style=gn] (12)  at (0.875, 1.0) {$\alpha$};
		\node [style=rn] (13)  at (0.625, 0.25) {$\pi$};
		\node [style=gn] (14)  at (-0.125, 1.0) {$\theta$};
		\node [style=rn] (15)  at (-0.125, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn, xshift=3pt] (16)  at (-0.875, 0.5) {$\frac{\pi}{2}${-}$\alpha$};
		\node [style=gn, align=center, inner sep=-0.5pt] (17)  at (0.625, -0.25) {$\frac{-\pi}{4}$};
		\node [style=rn] (18)  at (-0.125, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (11);
		\draw (9) to (16);
		\draw (11) to (14);
		\draw (12) to (11);
		\draw (13) to (17);
		\draw [style=none] (18) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (19)  at (-0.375, 0.375) {$\frac{\pi}{2}$};
		\node [style=none] (20)  at (-0.375, -1.125) {};
		\node [style=rn] (22)  at (0.375, -0.375) {$\pi$};
		\node [style=gn, inner sep=-0.5pt, align=center] (23)  at (0.375, -0.875) {$\frac{-\pi}{4}$};
		\node [style=gn] (24)  at (-0.375, -0.625) {-$\theta$};
		\node [style=rn] (25)  at (-0.375, -0.125) {$\frac{\pi}{2}$};
		\node [style=gn] (26)  at (0.375, 0.125) {$2\alpha$};
		\node [style=gn] (27)  at (0.375, 0.625) {};
		\node [style=rn] (28)  at (0.375, 1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19) to (20.center);
		\draw (22) to (23);
		\draw [bend right=45, looseness=1.00] (27) to (28);
		\draw [bend right=45, looseness=1.00] (28) to (27);
		\draw (28) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (0.0, -0.875) {};
		\node [style=gn] (30)  at (0.0, 0.875) {$2\alpha$};
		\node [style=gn] (32)  at (0.0, -0.375) {-$\theta$};
		\node [style=rn] (33)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (33) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35)  at (-0.25, -0.75) {};
		\node [style=gn] (36)  at (0.25, 0.75) {$2\alpha$};
		\node [style=rn] (37)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (37) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (39)  at (-0.25, 0.625) {};
		\node [style=dot] (40)  at (-0.25, 0.375) {};
		\node [style=white dot] (41)  at (-0.25, 0.125) {};
		\node [style=none] (42)  at (-0.25, -0.375) {};
		\node [style=none] (43)  at (0.0, 0.125) {\footnotesize $r$};
		\node [style=none, yshift=2pt] (48)  at (-0.5, 0.125) {$\left[\vphantom{\rule{1pt}{2.5em}}\right.$};
		\node [style=none, yshift=2pt] (50)  at (0.25, 0.125) {$\left.\vphantom{\rule{1pt}{2.5em}}\right]$};
		\node [style=none] (52)  at (0.5, -0.625) {\scriptsize $X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (39) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (45)  at (-0.125, 0.5) {};
		\node [style=none] (46)  at (-0.125, -0.25) {};
		\node [style=dot] (47)  at (-0.125, 0.25) {};
		\node [style=none, yshift=-2pt] (49)  at (-0.375, 0.25) {$\left[\vphantom{\rule{1pt}{1.7em}}\right.$};
		\node [style=none, yshift=-2pt] (51)  at (0.125, 0.25) {$\left.\vphantom{\rule{1pt}{1.7em}}\right]$};
		\node [style=none] (53)  at (0.375, -0.5) {\scriptsize $X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (45) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-triangle-proof/red-state-on-triangle-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, -0.5) {};
		\node [style=ug] (9)  at (0.0, 0.0) {};
		\node [style=rn] (12)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-triangle-proof/red-state-on-triangle-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (1)  at (-0.75, 0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (2)  at (0.75, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn] (3)  at (0.75, 0.25) {$\frac{-\pi}{4}$};
		\node [style=none] (4)  at (-0.25, -1.25) {};
		\node [style=rn] (5)  at (0.25, 0.75) {};
		\node [style=gn] (7)  at (-0.25, 0.75) {};
		\node [style=rn] (8)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (10)  at (-0.25, 0.25) {};
		\node [style=rn] (13)  at (-0.25, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (10);
		\draw (5) to (2);
		\draw (5) to (3);
		\draw (7) to (5);
		\draw (13) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-triangle-proof/red-state-on-triangle-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (15)  at (0.0, 1.25) {$\frac{-\pi}{2}$};
		\node [style=gn] (17)  at (0.0, -0.25) {$\frac{\pi}{2}$};
		\node [style=none] (18)  at (0.0, -1.25) {};
		\node [style=rn] (19)  at (0.0, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (20)  at (0.0, 0.75) {};
		\node [style=rn] (21)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17) to (18.center);
		\draw [style=none, bend right=45, looseness=1.00] (20) to (21);
		\draw [bend left=45, looseness=1.00] (20) to (21);
		\draw (21) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-triangle-proof/red-state-on-triangle-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (22)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=none] (23)  at (-0.25, -1.25) {};
		\node [style=gn] (24)  at (-0.25, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (25)  at (-0.25, 1.25) {};
		\node [style=rn] (26)  at (-0.25, 0.75) {};
		\node [style=gn] (27)  at (0.25, 0.25) {$\frac{-\pi}{4}$};
		\node [style=rn] (28)  at (0.25, 1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (23.center);
		\draw [style=none, bend right=45, looseness=1.00] (25) to (26);
		\draw [bend left=45, looseness=1.00] (25) to (26);
		\draw (26) to (25);
		\draw (28) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-triangle-proof/red-state-on-triangle-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (29)  at (0.0, -0.125) {$\frac{\pi}{2}$};
		\node [style=rn] (30)  at (0.0, 0.625) {$\frac{-\pi}{2}$};
		\node [style=none] (31)  at (0.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (30) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-triangle-proof/red-state-on-triangle-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (33)  at (0.0, 0.375) {};
		\node [style=none] (34)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.625) {};
		\node [style=dot] (1)  at (0.0, 0.375) {};
		\node [style=dot] (2)  at (-0.5, -0.125) {};
		\node [style=none] (4)  at (0.5, -0.875) {};
		\node [style=none] (6)  at (0.0, 0.875) {};
		\node [style=dot] (7)  at (-0.5, -0.375) {};
		\node [style=none] (9)  at (0.5, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-120, looseness=0.75] (1) to (2);
		\draw [in=90, out=-60, looseness=0.75] (1) to (9.center);
		\draw (2) to (7);
		\draw (6.center) to (1);
		\draw [in=-135, out=-45, loop] (7) to ();
		\draw (9.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (11)  at (0.5, -0.5) {};
		\node [style=none] (12)  at (0.0, 1.0) {};
		\node [style=rn] (13)  at (-0.5, -0.5) {};
		\node [style=ug, rotate=26.56] (14)  at (0.25, -0.0) {};
		\node [style=gn] (15)  at (0.0, 0.5) {};
		\node [style=none] (16)  at (0.5, -1.0) {};
		\node [style=rn] (17)  at (-0.5, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (16.center);
		\draw (11) to (13);
		\draw (12.center) to (15);
		\draw (13) to (17);
		\draw [style=none] (15) to (13);
		\draw [style=none] (15) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (-0.5, -1.0) {};
		\node [style=gn] (21)  at (-0.5, -0.5) {};
		\node [style=gn] (22)  at (0.0, 0.5) {};
		\node [style=ug, rotate=-26.56] (23)  at (-0.25, -0.0) {};
		\node [style=none] (24)  at (0.0, 1.0) {};
		\node [style=rn] (25)  at (0.5, -0.5) {};
		\node [style=none] (26)  at (0.5, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21) to (25);
		\draw (21) to (20);
		\draw [style=none] (22) to (25);
		\draw [style=none] (22) to (21);
		\draw (24.center) to (22);
		\draw (25) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (0.5, 0.75) {};
		\node [style=rn] (19)  at (0.5, 0.25) {};
		\node [style=none] (27)  at (0.5, -1.0) {};
		\node [style=none] (28)  at (0.0, 1.0) {};
		\node [style=rn] (29)  at (-0.5, -0.5) {};
		\node [style=ug, rotate=-26.56] (30)  at (-0.25, -0.0) {};
		\node [style=rn] (32)  at (0.5, -0.5) {};
		\node [style=gn] (33)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.00] (18) to (19);
		\draw [style=none, bend right=45, looseness=1.00] (18) to (19);
		\draw (19) to (18);
		\draw (28.center) to (33);
		\draw (32) to (27.center);
		\draw [style=none] (33) to (32);
		\draw (33) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35)  at (0.125, -1.0) {};
		\node [style=none] (36)  at (0.125, 1.0) {};
		\node [style=gn] (37)  at (0.125, 0.5) {};
		\node [style=gn] (38)  at (-0.125, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36.center) to (35.center);
		\draw (37) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (0.0, -1.0) {};
		\node [style=none] (5)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40)  at (0.0, 0.75) {};
		\node [style=none] (41)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40.center) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof-t-prelim/rule-1c-proof-t-prelim_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (73)  at (0.25, -0.0) {$2\alpha$};
		\node [style=none] (74)  at (-0.25, -1.0) {};
		\node [style=none] (75)  at (-0.25, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (75.center) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof-t/rule-1c-proof-t_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (5)  at (-0.125, 0.25) {};
		\node [style=white dot] (6)  at (-0.125, -0.25) {};
		\node [style=none] (7)  at (-0.125, 0.75) {};
		\node [style=none] (8)  at (-0.125, -0.75) {};
		\node [style=none] (9)  at (0.125, -0.25) {\footnotesize $s$};
		\node [style=none] (10)  at (0.125, 0.25) {\footnotesize $r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof-t/rule-1c-proof-t_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (0.25, 0.5) {$r$};
		\node [style=uglabel] (1)  at (0.25, -0.0) {$s$};
		\node [style=gn] (12)  at (-0.25, 0.25) {};
		\node [style=ug, rotate=90] (13)  at (0.25, 0.25) {};
		\node [style=rn] (14)  at (0.75, 0.25) {};
		\node [style=none] (15)  at (-0.25, -0.75) {};
		\node [style=none] (16)  at (-0.25, 0.75) {};
		\node [style=rn] (17)  at (0.75, -0.25) {};
		\node [style=gn] (18)  at (-0.25, -0.25) {};
		\node [style=ug, rotate=90] (19)  at (0.25, -0.25) {};
		\node [style=gn] (20)  at (-0.75, 0.25) {};
		\node [style=rn] (21)  at (-0.75, 0.75) {};
		\node [style=gn] (22)  at (-0.75, -0.75) {};
		\node [style=rn] (23)  at (-0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14) to (12);
		\draw [style=none] (16.center) to (15.center);
		\draw [style=none] (17) to (18);
		\draw [bend right=45, looseness=1.00] (20) to (21);
		\draw [bend right=45, looseness=1.00] (21) to (20);
		\draw (21) to (20);
		\draw [bend right=45, looseness=1.00] (22) to (23);
		\draw [bend right=45, looseness=1.00] (23) to (22);
		\draw (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof-t/rule-1c-proof-t_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (3)  at (0.0, 0.5) {$r$};
		\node [style=uglabel] (4)  at (0.0, -0.0) {$s$};
		\node [style=ug, rotate=90] (33)  at (0.0, 0.25) {};
		\node [style=none] (34)  at (-0.5, 0.75) {};
		\node [style=rn] (35)  at (-1.0, -0.25) {};
		\node [style=gn] (36)  at (-0.5, -0.0) {};
		\node [style=gn] (37)  at (-1.0, -0.75) {};
		\node [style=ug, rotate=90] (38)  at (0.0, -0.25) {};
		\node [style=none] (39)  at (-0.5, -0.75) {};
		\node [style=gn] (40)  at (0.5, -0.0) {};
		\node [style=rn] (41)  at (1.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (33) to (40);
		\draw [style=none] (34.center) to (39.center);
		\draw [bend right=45, looseness=1.00] (35) to (37);
		\draw (35) to (37);
		\draw [style=none] (36) to (38);
		\draw [style=none] (36) to (33);
		\draw [bend right=45, looseness=1.00] (37) to (35);
		\draw [style=none] (40) to (41);
		\draw [style=none] (40) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof-t/rule-1c-proof-t_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (2)  at (0.0, 0.5) {$rs$};
		\node [style=ug, rotate=90] (25)  at (0.0, 0.25) {};
		\node [style=none] (26)  at (-0.5, -0.75) {};
		\node [style=gn] (27)  at (0.0, -0.75) {};
		\node [style=none] (28)  at (-0.5, 0.75) {};
		\node [style=rn] (29)  at (0.5, 0.25) {};
		\node [style=rn] (30)  at (0.0, -0.25) {};
		\node [style=gn] (32)  at (-0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (27) to (30);
		\draw [style=none] (28.center) to (26.center);
		\draw [style=none] (29) to (32);
		\draw [bend right=45, looseness=1.00] (30) to (27);
		\draw (30) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof-t/rule-1c-proof-t_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43)  at (0.125, -0.0) {\footnotesize $~rs$};
		\node [style=none] (44)  at (-0.125, -0.75) {};
		\node [style=none] (45)  at (-0.125, 0.75) {};
		\node [style=white dot] (46)  at (-0.125, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (45.center) to (44.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof/rule-1c-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (25)  at (0.0, 0.25) {};
		\node [style=white dot] (26)  at (0.0, -0.25) {};
		\node [style=none] (27)  at (-0.25, 0.75) {};
		\node [style=none] (28)  at (0.0, 0.75) {$~\cdots~$};
		\node [style=none] (29)  at (0.25, 0.75) {};
		\node [style=none] (30)  at (-0.25, -0.75) {};
		\node [style=none] (31)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (32)  at (0.25, -0.75) {};
		\node [style=none] (33)  at (0.0, -0.0) {\scalebox{0.6}{$~\cdots~$}};
		\node [style=none, anchor=west] (35)  at (0.25, 0.25) {\scriptsize $\rho_1e^{i\theta_1}$};
		\node [style=none, anchor=west] (36)  at (0.25, -0.25) {\scriptsize $\rho_2e^{i\theta_2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (25) to (26);
		\draw [bend right=45, looseness=1.00] (26) to (25);
		\draw (26) to (30.center);
		\draw (26) to (32.center);
		\draw (27.center) to (25);
		\draw (29.center) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof/rule-1c-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, 1.0) {};
		\node [style=gn] (1)  at (0.5, 0.25) {$\beta_1$};
		\node [style=gn] (2)  at (-1.5, 0.25) {$\gamma_1$};
		\node [style=gn] (3)  at (0.5, 1.0) {-$\beta_1$};
		\node [style=rn] (4)  at (-1.0, 0.5) {$\pi$};
		\node [style=rn] (5)  at (0.0, 0.5) {};
		\node [style=none] (6)  at (-0.5, 1.0) {$~\cdots~$};
		\node [style=gn] (7)  at (-1.5, 1.0) {-$\gamma_1$};
		\node [style=none] (8)  at (-0.5, -0.0) {$~\cdots~$};
		\node [style=gn] (9)  at (-0.5, 0.5) {$\theta_1$};
		\node [style=none] (10)  at (-0.25, 1.0) {};
		\node [style=gn] (11)  at (0.5, -1.0) {-$\beta_2$};
		\node [style=gn] (12)  at (0.5, -0.25) {$\beta_2$};
		\node [style=none, anchor=west] (13)  at (1.5, 0.75) {\scriptsize $\otimes (n_1{+}n_2)$};
		\node [style=none] (14)  at (1.0, 0.5) {$($};
		\node [style=gn] (15)  at (-1.5, -0.25) {$\gamma_2$};
		\node [style=rn] (16)  at (-1.0, -0.5) {$\pi$};
		\node [style=gn] (17)  at (-0.5, -0.5) {$\theta_2$};
		\node [style=gn] (18)  at (1.25, 0.5) {};
		\node [style=none] (19)  at (-0.5, -1.0) {$~\cdots~$};
		\node [style=none] (20)  at (1.5, 0.5) {$)$};
		\node [style=gn] (21)  at (-1.5, -1.0) {-$\gamma_2$};
		\node [style=rn] (22)  at (0.0, -0.5) {};
		\node [style=none] (23)  at (-0.75, -1.0) {};
		\node [style=none] (24)  at (-0.25, -1.0) {};
		\node [style=rn] (59)  at (1.25, -0.5) {};
		\node [style=none, anchor=west] (60)  at (1.5, -0.25) {\scriptsize $\otimes 4$};
		\node [style=gn] (61)  at (1.25, -1.0) {};
		\node [style=none, xshift=-4pt, anchor=west] (62)  at (1.5, -0.75) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=east, xshift=4pt] (63)  at (1.0, -0.75) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (9);
		\draw (1) to (5);
		\draw (2) to (4);
		\draw (4) to (7);
		\draw (4) to (9);
		\draw [style=none] (5) to (9);
		\draw (5) to (3);
		\draw (9) to (10.center);
		\draw [bend left=45, looseness=1.00] (9) to (17);
		\draw (12) to (22);
		\draw (15) to (16);
		\draw (16) to (21);
		\draw (16) to (17);
		\draw [bend left=45, looseness=1.00] (17) to (9);
		\draw (17) to (24.center);
		\draw (17) to (23.center);
		\draw [style=none] (22) to (17);
		\draw (22) to (11);
		\draw [bend right=45, looseness=1.00] (59) to (61);
		\draw (59) to (61);
		\draw [bend right=45, looseness=1.00] (61) to (59);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof/rule-1c-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38)  at (-1.125, 1.0) {};
		\node [style=none] (39)  at (-0.125, 1.0) {};
		\node [style=none, anchor=west] (40)  at (1.375, 0.5) {\scriptsize $\otimes n$};
		\node [style=gn] (41)  at (0.375, 0.5) {$\beta$};
		\node [style=rn] (42)  at (1.125, -0.25) {};
		\node [style=gn] (43)  at (0.375, -0.5) {-$\beta$};
		\node [style=gn] (44)  at (-1.625, 0.5) {$\gamma$};
		\node [style=none] (45)  at (1.375, 0.25) {$)$};
		\node [style=gn] (46)  at (1.625, -0.75) {};
		\node [style=rn] (47)  at (-1.125, -0.0) {$\pi$};
		\node [style=rn] (48)  at (-0.125, -0.0) {};
		\node [style=none] (49)  at (-1.125, -1.0) {};
		\node [style=none] (50)  at (-0.625, 0.75) {$~\cdots~$};
		\node [style=gn] (51)  at (1.125, -0.75) {};
		\node [style=gn] (52)  at (-1.625, -0.5) {-$\gamma$};
		\node [style=none] (53)  at (0.875, 0.25) {$($};
		\node [style=gn] (54)  at (1.125, 0.25) {};
		\node [style=none] (55)  at (-0.625, -0.75) {$~\cdots~$};
		\node [style=rn] (56)  at (1.625, -0.25) {};
		\node [style=gn] (57)  at (-0.625, -0.0) {$\theta$};
		\node [style=none] (58)  at (-0.125, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.25] (38.center) to (58.center);
		\draw [style=none, in=90, out=-90, looseness=1.25] (39.center) to (49.center);
		\draw (41) to (48);
		\draw [bend right=45, looseness=1.00] (42) to (51);
		\draw (42) to (51);
		\draw (44) to (47);
		\draw [bend right=45, looseness=1.00] (46) to (56);
		\draw (47) to (52);
		\draw (47) to (57);
		\draw [style=none] (48) to (57);
		\draw (48) to (43);
		\draw [bend right=45, looseness=1.00] (51) to (42);
		\draw [bend right=45, looseness=1.00] (56) to (46);
		\draw (56) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2b-proof/rule-2b-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (1)  at (0.0, -0.0) {};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2b-proof/rule-2b-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (0.25, 0.25) {$1$};
		\node [style=none] (5)  at (-0.25, 0.5) {};
		\node [style=none] (6)  at (-0.25, -0.5) {};
		\node [style=gn] (7)  at (-0.25, -0.0) {};
		\node [style=ug, rotate=90] (8)  at (0.25, -0.0) {};
		\node [style=rn] (9)  at (0.75, -0.0) {};
		\node [style=gn] (10)  at (-0.75, -0.25) {};
		\node [style=rn] (11)  at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5.center) to (6.center);
		\draw [style=none] (9) to (7);
		\draw [bend right=45, looseness=1.00] (10) to (11);
		\draw [bend right=45, looseness=1.00] (11) to (10);
		\draw (11) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2b-proof/rule-2b-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (13)  at (-0.25, -0.0) {};
		\node [style=gn] (14)  at (-0.75, -0.25) {};
		\node [style=rn] (15)  at (-0.75, 0.25) {};
		\node [style=none] (16)  at (-0.25, -0.5) {};
		\node [style=none] (17)  at (-0.25, 0.5) {};
		\node [style=gn] (18)  at (0.25, -0.0) {};
		\node [style=gn] (19)  at (0.75, -0.25) {};
		\node [style=rn] (20)  at (0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (14) to (15);
		\draw [bend right=45, looseness=1.00] (15) to (14);
		\draw (15) to (14);
		\draw [style=none] (17.center) to (16.center);
		\draw [style=none] (18) to (13);
		\draw (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2b-proof/rule-2b-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (22)  at (0.0, -0.5) {};
		\node [style=none] (23)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2b-proof/rule-2b-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (25)  at (0.0, 0.5) {};
		\node [style=none] (26)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2c-proof/rule-2c-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.125, -0.5) {};
		\node [style=none] (14)  at (-0.125, 0.5) {};
		\node [style=none] (17)  at (0.125, 0.0) {\footnotesize $-1$};
		\node [style=white dot] (18)  at (-0.125, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2c-proof/rule-2c-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (0.25, 0.25) {$1$};
		\node [style=rn] (1)  at (-0.75, 0.25) {};
		\node [style=rn] (2)  at (0.75, 0.0) {};
		\node [style=none] (3)  at (-0.25, -0.5) {};
		\node [style=none] (11)  at (-0.25, 0.5) {};
		\node [style=gn] (13)  at (-0.75, -0.25) {};
		\node [style=ug, rotate=90] (20)  at (0.25, 0.0) {};
		\node [style=gn] (23)  at (-0.25, 0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (1) to (13);
		\draw (1) to (13);
		\draw [style=none] (2) to (23);
		\draw [style=none] (11.center) to (3.center);
		\draw [bend right=45, looseness=1.00] (13) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2c-proof/rule-2c-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (4)  at (0.0, 0.0) {$\pi$};
		\node [style=none] (5)  at (0.0, -0.5) {};
		\node [style=none] (25)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2c-proof/rule-2c-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (0.5, 0.0) {};
		\node [style=none] (8)  at (-0.25, 0.5) {};
		\node [style=gn] (9)  at (-0.75, -0.25) {};
		\node [style=none] (12)  at (0.75, 0.0) {};
		\node [style={{H box}}, xshift=3pt] (16)  at (0.0, 0.0) {};
		\node [style=gn] (19)  at (-0.25, 0.0) {};
		\node [style=none] (21)  at (-0.25, -0.5) {};
		\node [style=rn] (22)  at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=90, looseness=2.50] (12.center) to (6);
		\draw [style=none] (19) to (8.center);
		\draw [style=none] (19) to (6);
		\draw [style=none, in=-90, out=-60, looseness=1.25] (19) to (12.center);
		\draw [style=none] (21.center) to (6);
		\draw (22) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2c-proof/rule-2c-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=zwcross] (27)  at (-0.125, 0.0) {};
		\node [style=none] (28)  at (-0.375, 0.75) {};
		\node [style=none] (29)  at (-0.375, -0.75) {};
		\node [style=none] (30)  at (0.375, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=135, looseness=1.00] (27) to (28.center);
		\draw [in=90, out=-135, looseness=1.00] (27) to (29.center);
		\draw [in=90, out=45, looseness=1.50] (27) to (30.center);
		\draw [in=-45, out=-90, looseness=1.25] (30.center) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-3b-proof/rule-3b-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.375) {};
		\node [style=dot] (1)  at (0.0, 0.125) {};
		\node [style={white dot}] (4)  at (-0.5, -0.375) {};
		\node [style={white dot}] (5)  at (0.5, -0.375) {};
		\node [style=none] (7)  at (0.5, -0.625) {};
		\node [style=none] (8)  at (-0.5, -0.625) {};
		\node [style=none] (9)  at (0.5, -0.375) {};
		\node [style=none] (11)  at (0.0, 0.625) {};
		\node [style=dot] (15)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (8.center);
		\draw [in=90, out=-120, looseness=0.75] (1) to (0.center);
		\draw [in=90, out=-60, looseness=0.75] (1) to (9.center);
		\draw (9.center) to (7.center);
		\draw (11.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-3b-proof/rule-3b-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.375, 1.25) {};
		\node [style=gn] (18)  at (0.375, 0.75) {};
		\node [style=rn] (19)  at (-0.375, -0.25) {};
		\node [style=gn] (20)  at (0.375, -0.25) {};
		\node [style=rn] (21)  at (-0.375, 0.5) {};
		\node [style=ug, rotate=0] (22)  at (0.375, 0.25) {};
		\node [style=gn] (23)  at (-0.375, 1.0) {};
		\node [style=gn] (24)  at (-0.375, -0.75) {$\pi$};
		\node [style=gn] (25)  at (0.375, -0.75) {$\pi$};
		\node [style=none] (26)  at (-0.375, -1.25) {};
		\node [style=none] (27)  at (0.375, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (20);
		\draw [bend right=15, looseness=1.00] (18) to (19);
		\draw (19) to (26.center);
		\draw (20) to (19);
		\draw (20) to (27.center);
		\draw (23) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-3b-proof/rule-3b-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (28)  at (-0.375, -0.0) {};
		\node [style=gn] (29)  at (0.375, -0.75) {};
		\node [style=none] (30)  at (0.375, 1.25) {};
		\node [style=ug, rotate=0] (31)  at (0.375, -0.25) {};
		\node [style=gn] (32)  at (0.375, 0.75) {$\pi$};
		\node [style=none] (33)  at (-0.375, -1.25) {};
		\node [style=gn] (34)  at (-0.375, 0.5) {};
		\node [style=gn] (35)  at (0.375, 0.25) {};
		\node [style=none] (36)  at (0.375, -1.25) {};
		\node [style=rn] (37)  at (-0.375, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29) to (37);
		\draw (29) to (36.center);
		\draw (30.center) to (29);
		\draw (34) to (28);
		\draw [bend right=15, looseness=1.00] (35) to (37);
		\draw (37) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-3b-proof/rule-3b-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={white dot}] (2)  at (0.0, 0.375) {};
		\node [style=dot] (6)  at (0.0, 0.125) {};
		\node [style=none] (10)  at (0.5, -0.625) {};
		\node [style=dot] (12)  at (0.0, -0.125) {};
		\node [style=none] (13)  at (-0.5, -0.625) {};
		\node [style=none] (14)  at (0.0, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-120, looseness=0.75] (12) to (13.center);
		\draw [in=90, out=-60, looseness=0.75] (12) to (10.center);
		\draw (14.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof-t/rule-4a-proof-t_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (-0.25, 0.375) {};
		\node [style=white dot] (1)  at (0.25, 0.375) {};
		\node [style=dot] (2)  at (0.0, -0.125) {};
		\node [style=dot] (3)  at (0.0, -0.375) {};
		\node [style=none] (4)  at (0.0, -0.625) {};
		\node [style=none] (5)  at (-0.25, 0.625) {\footnotesize $r$};
		\node [style=none] (6)  at (0.25, 0.625) {\footnotesize $s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (2);
		\draw [style=none] (2) to (4.center);
		\draw [style=none] (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof-t/rule-4a-proof-t_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (8)  at (-0.25, 0.25) {};
		\node [style=rn] (9)  at (0.25, 0.25) {};
		\node [style=ug, rotate=180] (10)  at (-0.25, -0.25) {};
		\node [style=gn] (11)  at (-0.25, -0.75) {};
		\node [style=none] (12)  at (-0.25, -1.25) {};
		\node [style=uglabel] (13)  at (-0.25, 1.0) {$r$};
		\node [style=uglabel] (14)  at (0.25, 1.0) {$s$};
		\node [style=rn] (15)  at (-0.25, 1.25) {};
		\node [style=rn] (16)  at (0.25, 1.25) {};
		\node [style=ug, rotate=180] (17)  at (-0.25, 0.75) {};
		\node [style=ug, rotate=180] (18)  at (0.25, 0.75) {};
		\node [style=gn] (19)  at (0.25, -1.0) {};
		\node [style=rn] (20)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (8) to (9);
		\draw [style=none] (9) to (11);
		\draw [style=none] (15) to (12.center);
		\draw [style=none] (16) to (9);
		\draw [bend right=45, looseness=1.00] (19) to (20);
		\draw [bend right=45, looseness=1.00] (20) to (19);
		\draw (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof-t/rule-4a-proof-t_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (22)  at (0.25, 1.25) {$s$};
		\node [style=ug, rotate=180] (23)  at (0.25, 1.0) {};
		\node [style=gn] (24)  at (0.25, -0.75) {};
		\node [style=rn] (25)  at (0.25, 0.5) {};
		\node [style=none] (26)  at (-0.25, -1.5) {};
		\node [style=rn] (27)  at (0.25, 1.5) {};
		\node [style=gn] (28)  at (-0.25, -0.5) {};
		\node [style=rn] (29)  at (0.25, -0.25) {};
		\node [style=gn] (30)  at (-0.25, 0.5) {};
		\node [style=ug, rotate=180] (31)  at (-0.25, -0.0) {};
		\node [style=ug, rotate=180] (52)  at (-0.25, -1.0) {};
		\node [style=rn] (53)  at (-0.25, 1.0) {};
		\node [style=uglabel] (54)  at (-0.25, -0.75) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (24) to (29);
		\draw [style=none] (25) to (28);
		\draw [style=none] (27) to (25);
		\draw [bend right=45, looseness=1.00] (29) to (24);
		\draw (29) to (24);
		\draw [style=none] (30) to (25);
		\draw [style=none] (30) to (26.center);
		\draw [style=none] (53) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof-t/rule-4a-proof-t_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (32)  at (-0.25, 0.75) {$s$};
		\node [style=rn] (33)  at (-0.25, 1.0) {};
		\node [style=rn] (34)  at (0.25, -0.25) {};
		\node [style=none] (36)  at (-0.25, -1.0) {};
		\node [style=ug, rotate=180] (37)  at (-0.25, 0.5) {};
		\node [style=uglabel] (38)  at (-0.25, -0.25) {$r$};
		\node [style=ug, rotate=180] (39)  at (-0.25, -0.5) {};
		\node [style=gn] (40)  at (0.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (33) to (36.center);
		\draw [bend right=45, looseness=1.00] (34) to (40);
		\draw (34) to (40);
		\draw [bend right=45, looseness=1.00] (40) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof-t/rule-4a-proof-t_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (42)  at (0.25, -0.75) {};
		\node [style=uglabel] (43)  at (0.25, 0.25) {$r{+}s$};
		\node [style=rn] (44)  at (-0.25, 0.75) {};
		\node [style=rn] (45)  at (0.25, 0.5) {};
		\node [style=ug, rotate=180] (46)  at (0.25, 0.0) {};
		\node [style=gn] (47)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (44) to (47);
		\draw (44) to (47);
		\draw [style=none] (45) to (42.center);
		\draw [bend right=45, looseness=1.00] (47) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof-t/rule-4a-proof-t_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (49)  at (0.0, 0.375) {};
		\node [style=none] (50)  at (0.0, -0.625) {};
		\node [style=none] (51)  at (0.0, 0.625) {\footnotesize $r{+}s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (49) to (50.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof/rule-4a-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28)  at (-0.625, 0.375) {\footnotesize $\rho_1e^{i\theta_1}$};
		\node [style=none] (29)  at (0.125, -0.625) {};
		\node [style=dot] (30)  at (0.125, -0.375) {};
		\node [style=white dot] (31)  at (-0.125, 0.375) {};
		\node [style=none] (32)  at (-0.125, 0.375) {};
		\node [style=dot] (33)  at (0.125, -0.125) {};
		\node [style=white dot] (34)  at (0.375, 0.375) {};
		\node [style=none] (35)  at (0.375, 0.375) {};
		\node [style=none] (36)  at (0.625, 0.625) {\footnotesize $\rho_2e^{i\theta_2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29.center) to (33);
		\draw [style=none, in=135, out=-90, looseness=1.00] (32.center) to (33);
		\draw [style=none, in=-90, out=45, looseness=1.00] (33) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof/rule-4a-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.625, -1.0) {};
		\node [style=gn] (1)  at (0.625, 1.5) {-$\beta_2$};
		\node [style=gn] (2)  at (-0.875, -0.0) {$\gamma$};
		\node [style=none, anchor=west, xshift=-4pt] (3)  at (0.875, -1.25) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (4)  at (0.875, -0.75) {\scriptsize $\otimes 3$};
		\node [style=gn] (5)  at (-0.375, 1.5) {-$\beta_1$};
		\node [style=none, xshift=4pt, anchor=east] (6)  at (0.375, -1.25) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none, anchor=west] (7)  at (-0.875, -0.75) {\scriptsize $\otimes 2n$};
		\node [style=none] (8)  at (-1.375, -1.0) {$($};
		\node [style=gn] (9)  at (-0.125, 0.5) {$\theta_1$};
		\node [style=rn] (10)  at (0.625, 1.0) {};
		\node [style=gn] (11)  at (0.625, -1.5) {};
		\node [style=gn] (12)  at (-0.875, 1.25) {$\beta_1$};
		\node [style=rn] (13)  at (-0.625, 0.5) {$\pi$};
		\node [style=gn] (14)  at (-1.125, 0.75) {-$\gamma$};
		\node [style=gn] (15)  at (0.375, 0.5) {$\theta_2$};
		\node [style=gn] (16)  at (1.125, 1.25) {$\beta_2$};
		\node [style=gn] (17)  at (-1.125, -1.0) {};
		\node [style=rn] (18)  at (-0.375, 1.0) {};
		\node [style=none] (19)  at (-0.875, -1.0) {$)$};
		\node [style=gn] (20)  at (1.125, -0.0) {$\gamma$};
		\node [style=rn] (21)  at (0.875, 0.5) {$\pi$};
		\node [style=gn] (22)  at (1.375, 0.75) {-$\gamma$};
		\node [style=gn] (23)  at (-0.125, -0.0) {};
		\node [style=rn] (24)  at (0.375, -0.0) {};
		\node [style=ug, rotate=180] (25)  at (-0.125, -0.5) {};
		\node [style=gn] (26)  at (-0.125, -1.0) {};
		\node [style=none] (27)  at (-0.125, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (0) to (11);
		\draw (0) to (11);
		\draw (2) to (13);
		\draw (9) to (27.center);
		\draw [style=none] (10) to (15);
		\draw (10) to (1);
		\draw [bend right=45, looseness=1.00] (11) to (0);
		\draw (12) to (18);
		\draw (13) to (14);
		\draw (13) to (9);
		\draw (15) to (24);
		\draw (16) to (10);
		\draw [style=none] (18) to (9);
		\draw (18) to (5);
		\draw (20) to (21);
		\draw (21) to (22);
		\draw (21) to (15);
		\draw (24) to (23);
		\draw (26) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof/rule-4a-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, anchor=west] (39)  at (0.75, -0.625) {\scriptsize $\otimes 5$};
		\node [style=gn] (40)  at (1.25, -1.125) {};
		\node [style=gn] (41)  at (-0.25, -0.875) {};
		\node [style=gn] (42)  at (-1.0, 1.375) {$\beta_1$};
		\node [style=rn] (43)  at (0.75, 0.625) {$\pi$};
		\node [style=gn] (44)  at (1.0, 0.125) {$\gamma$};
		\node [style=none] (45)  at (1.5, -1.125) {$)$};
		\node [style=gn] (46)  at (0.5, -1.375) {};
		\node [style=gn] (47)  at (-0.25, 0.625) {$\theta_1$};
		\node [style=none, anchor=east, xshift=4pt] (48)  at (0.25, -1.125) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none] (49)  at (-0.25, -1.375) {};
		\node [style=gn] (50)  at (0.25, 0.625) {$\theta_2$};
		\node [style=gn] (51)  at (1.25, 0.875) {-$\gamma$};
		\node [style=rn] (52)  at (0.5, -0.875) {};
		\node [style=none, xshift=-4pt, anchor=west] (53)  at (0.75, -1.125) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=rn] (54)  at (0.5, 1.125) {};
		\node [style=gn] (55)  at (-1.0, 0.125) {$\gamma$};
		\node [style=gn] (56)  at (-1.25, 0.875) {-$\gamma$};
		\node [style=gn] (57)  at (1.0, 1.375) {$\beta_2$};
		\node [style=none] (58)  at (1.0, -1.125) {$($};
		\node [style=gn] (59)  at (0.5, 1.625) {-$\beta_2$};
		\node [style=rn] (60)  at (0.25, 0.125) {};
		\node [style=gn] (61)  at (-0.5, 1.625) {-$\beta_1$};
		\node [style=ug, rotate=180] (62)  at (-0.25, -0.375) {};
		\node [style=rn] (63)  at (-0.75, 0.625) {$\pi$};
		\node [style=none, anchor=west] (64)  at (1.5, -0.875) {\scriptsize $\otimes 3n$};
		\node [style=gn] (65)  at (-0.25, 0.125) {};
		\node [style=rn] (66)  at (-0.5, 1.125) {};
		\node [style=gn] (67)  at (-1.5, -0.625) {$\gamma$};
		\node [style=gn] (68)  at (-1.5, -0.125) {-$\gamma$};
		\node [style=rn] (69)  at (-1.0, -0.375) {$\pi$};
		\node [style=gn] (70)  at (-1.5, -1.125) {-$\gamma$};
		\node [style=rn] (71)  at (-1.0, -1.375) {};
		\node [style=gn] (72)  at (-1.5, -1.625) {$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41) to (60);
		\draw (41) to (71);
		\draw (42) to (66);
		\draw (43) to (51);
		\draw (43) to (50);
		\draw (44) to (43);
		\draw [bend right=45, looseness=1.00] (46) to (52);
		\draw (47) to (49.center);
		\draw (50) to (60);
		\draw [bend right=45, looseness=1.00] (52) to (46);
		\draw (52) to (46);
		\draw [style=none] (54) to (50);
		\draw (54) to (59);
		\draw (55) to (63);
		\draw (57) to (54);
		\draw (60) to (65);
		\draw (63) to (56);
		\draw (63) to (47);
		\draw [style=none] (66) to (47);
		\draw (66) to (61);
		\draw (67) to (69);
		\draw (69) to (68);
		\draw (69) to (41);
		\draw (71) to (70);
		\draw (72) to (71);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof/rule-4a-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (73)  at (0.5, -1.5) {};
		\node [style=gn] (74)  at (-0.75, 0.5) {$\theta_1$-$\theta_3$};
		\node [style=rn] (75)  at (-0.25, 1.0) {};
		\node [style=gn] (76)  at (0.75, -0.25) {};
		\node [style=none, anchor=west] (77)  at (0.75, -0.75) {\scriptsize $\otimes 2$};
		\node [style=gn] (78)  at (-0.25, -0.0) {};
		\node [style=none, anchor=west] (79)  at (1.0, -0.0) {\scriptsize $\otimes n$};
		\node [style=gn] (80)  at (-1.0, -0.5) {-$\gamma$};
		\node [style=rn] (81)  at (-0.75, -1.0) {$\pi$};
		\node [style=gn] (82)  at (-0.25, 1.5) {$\beta_1$};
		\node [style=gn] (83)  at (1.0, 1.5) {-$\beta_2$};
		\node [style=gn] (84)  at (0.75, 0.5) {$\theta_2$-$\theta_3$};
		\node [style=rn] (85)  at (0.25, -0.0) {};
		\node [style=none, anchor=west, xshift=-4pt] (86)  at (0.75, -1.25) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=gn] (87)  at (-1.0, -1.5) {$\gamma$};
		\node [style=gn] (88)  at (-1.0, 1.5) {-$\beta_1$};
		\node [style=none, xshift=4pt, anchor=east] (89)  at (0.25, -1.25) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=rn] (90)  at (0.25, 1.0) {};
		\node [style=ug, rotate=180] (91)  at (-0.25, -0.5) {};
		\node [style=none] (92)  at (0.5, -0.25) {$($};
		\node [style=gn] (93)  at (-0.25, -1.0) {$\theta_3$};
		\node [style=none] (94)  at (-0.25, -1.5) {};
		\node [style=none] (95)  at (1.0, -0.25) {$)$};
		\node [style=rn] (96)  at (0.5, -1.0) {};
		\node [style=gn] (97)  at (0.25, 1.5) {$\beta_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (73) to (96);
		\draw (74) to (78);
		\draw [style=none] (75) to (74);
		\draw (75) to (88);
		\draw (78) to (94.center);
		\draw (81) to (80);
		\draw (81) to (93);
		\draw (82) to (75);
		\draw (84) to (85);
		\draw (85) to (78);
		\draw (87) to (81);
		\draw [style=none] (90) to (84);
		\draw (90) to (83);
		\draw (93) to (85);
		\draw [bend right=45, looseness=1.00] (96) to (73);
		\draw (96) to (73);
		\draw (97) to (90);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof/rule-4a-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (99)  at (0.125, -1.25) {};
		\node [style=gn] (100)  at (0.625, 0.75) {};
		\node [style=gn] (101)  at (0.125, -0.75) {$\theta_3$};
		\node [style=rn] (102)  at (-0.625, 1.0) {};
		\node [style=gn] (103)  at (-0.125, 0.25) {$\gamma$};
		\node [style=none, anchor=west] (104)  at (0.875, 1.0) {\scriptsize $\otimes n$};
		\node [style=none] (105)  at (0.875, 0.75) {$)$};
		\node [style=none, anchor=east, xshift=4pt] (106)  at (-0.875, 0.75) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none] (108)  at (0.375, 0.75) {$($};
		\node [style=none, xshift=-4pt, anchor=west] (109)  at (-0.375, 0.75) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (110)  at (-0.375, 1.25) {\scriptsize $\otimes 2$};
		\node [style=rn] (111)  at (-0.125, -0.25) {$\pi$};
		\node [style=gn] (112)  at (-0.625, 0.5) {};
		\node [style=gn] (113)  at (-0.625, 0.0) {-$\gamma$};
		\node [style=rn] (114)  at (0.375, -0.25) {};
		\node [style=gn] (115)  at (0.375, 0.25) {$\lambda$};
		\node [style=gn] (116)  at (0.875, 0.0) {-$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (101) to (99.center);
		\draw [bend right=45, looseness=1.00] (102) to (112);
		\draw (102) to (112);
		\draw (103) to (111);
		\draw (111) to (113);
		\draw (111) to (101);
		\draw [bend right=45, looseness=1.00] (112) to (102);
		\draw (114) to (116);
		\draw (114) to (101);
		\draw (115) to (114);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof-t/rule-4b-proof-t_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.5) {\footnotesize $0$};
		\node [style=white dot] (1)  at (0.0, 0.25) {};
		\node [style=none] (2)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof-t/rule-4b-proof-t_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (4)  at (-0.5, 0.5) {};
		\node [style=uglabel] (5)  at (-0.5, 0.25) {$0$};
		\node [style=ug, rotate=180] (6)  at (-0.5, -0.0) {};
		\node [style=none] (7)  at (-0.5, -0.5) {};
		\node [style=gn] (8)  at (0.25, 0.5) {};
		\node [style=none, anchor=west, xshift=-4pt] (9)  at (0.5, -0.25) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (10)  at (0.5, 0.25) {\scriptsize $\otimes 3$};
		\node [style=rn] (11)  at (0.25, -0.0) {};
		\node [style=none, xshift=4pt, anchor=east] (12)  at (0.0, -0.25) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (13)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4) to (7.center);
		\draw [bend right=45, looseness=1.00] (11) to (13);
		\draw (11) to (13);
		\draw [bend right=45, looseness=1.00] (13) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof-t/rule-4b-proof-t_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.5, -1.0) {};
		\node [style=none, anchor=east, xshift=4pt] (16)  at (0.5, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none, xshift=-4pt, anchor=west] (17)  at (1.0, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (18)  at (1.0, 1.0) {\scriptsize $\otimes 3$};
		\node [style=rn] (19)  at (0.75, 0.75) {};
		\node [style=rn] (20)  at (-0.5, 1.0) {$\frac{\pi}{2}$};
		\node [style=gn] (21)  at (0.75, 0.25) {};
		\node [style=gn] (22)  at (-0.5, 0.5) {};
		\node [style=gn] (23)  at (-0.5, -0.5) {};
		\node [style=gn] (24)  at (0.5, -0.25) {};
		\node [style=gn] (25)  at (0.5, -0.75) {};
		\node [style=gn] (26)  at (0.0, -0.0) {$\frac{\pi}{2}$};
		\node [style=rn] (27)  at (-0.5, -0.0) {};
		\node [style=rn] (28)  at (0.0, -0.5) {};
		\node [style=gn] (29)  at (-1.0, 0.25) {$\pi$};
		\node [style=rn, inner sep=-0.5pt] (30)  at (-1.0, -0.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (19) to (21);
		\draw (19) to (21);
		\draw [style=none] (20) to (15.center);
		\draw [bend right=45, looseness=1.00] (21) to (19);
		\draw [style=none] (23) to (28);
		\draw [style=none] (26) to (27);
		\draw [style=none] (28) to (24);
		\draw [style=none] (28) to (25);
		\draw [style=none] (29) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof-t/rule-4b-proof-t_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, xshift=4pt, anchor=east] (31)  at (0.0, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (32)  at (0.25, 0.25) {};
		\node [style=none] (33)  at (-0.5, -1.0) {};
		\node [style=rn] (35)  at (-0.5, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (36)  at (0.25, -0.25) {$\pi$};
		\node [style=rn] (37)  at (0.25, 0.75) {};
		\node [style=gn] (38)  at (-0.5, 0.5) {$\frac{\pi}{2}$};
		\node [style=rn, inner sep=-0.5pt] (39)  at (0.25, -0.75) {$\frac{-\pi}{4}$};
		\node [style=none, anchor=west, xshift=-4pt] (40)  at (0.5, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (41)  at (0.5, 1.0) {\scriptsize $\otimes 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (32) to (37);
		\draw [style=none] (35) to (33.center);
		\draw [style=none] (36) to (39);
		\draw [bend right=45, looseness=1.00] (37) to (32);
		\draw (37) to (32);
		\draw [style=none] (38) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof-t/rule-4b-proof-t_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43)  at (-0.25, -0.625) {};
		\node [style=gn] (44)  at (0.25, 0.125) {};
		\node [style=rn] (45)  at (0.25, 0.625) {};
		\node [style=rn] (46)  at (-0.25, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (44) to (45);
		\draw [bend right=45, looseness=1.00] (45) to (44);
		\draw (45) to (44);
		\draw [style=none] (46) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof-t/rule-4b-proof-t_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (48)  at (0.0, 0.375) {};
		\node [style=dot] (49)  at (0.0, 0.125) {};
		\node [style=none] (50)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (48) to (50.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof/rule-4b-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.125, -0.375) {};
		\node [style=white dot] (2)  at (0.125, 0.375) {};
		\node [style=none] (4)  at (-0.125, 0.375) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof/rule-4b-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (-0.125, -0.75) {};
		\node [style=gn] (8)  at (0.125, 0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (9)  at (0.125, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (10)  at (0.625, 0.5) {$\frac{-\pi}{2}$};
		\node [style=gn] (11)  at (-0.125, -0.25) {$\theta$};
		\node [style=rn] (12)  at (-0.375, 0.25) {$\pi$};
		\node [style=gn] (13)  at (-0.375, 0.75) {};
		\node [style=gn] (14)  at (-0.875, 0.5) {};
		\node [style=rn] (15)  at (0.625, -0.25) {};
		\node [style=none, anchor=west] (16)  at (0.875, -0.0) {\scriptsize $\otimes 2$};
		\node [style=gn] (17)  at (0.625, -0.75) {};
		\node [style=none, anchor=east, xshift=4pt] (18)  at (0.375, -0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none, xshift=-4pt, anchor=west] (19)  at (0.875, -0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (9);
		\draw (9) to (10);
		\draw (9) to (11);
		\draw (11) to (7.center);
		\draw (12) to (14);
		\draw (12) to (11);
		\draw (13) to (12);
		\draw [bend right=45, looseness=1.00] (15) to (17);
		\draw (15) to (17);
		\draw [bend right=45, looseness=1.00] (17) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof/rule-4b-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (21)  at (-0.375, -0.75) {};
		\node [style=rn] (22)  at (0.375, -0.25) {};
		\node [style=gn] (23)  at (-0.375, -0.25) {$\theta$};
		\node [style=gn] (24)  at (0.375, -0.75) {};
		\node [style=rn] (25)  at (-0.125, 0.25) {};
		\node [style=gn] (26)  at (0.125, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (22) to (24);
		\draw (22) to (24);
		\draw (23) to (21.center);
		\draw [bend right=45, looseness=1.00] (24) to (22);
		\draw (25) to (23);
		\draw [bend right=45, looseness=1.25] (25) to (26);
		\draw [bend right=45, looseness=1.25] (26) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof/rule-4b-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (-0.25, -0.5) {};
		\node [style=rn] (28)  at (0.25, 0.5) {};
		\node [style=rn] (30)  at (-0.25, 0.25) {};
		\node [style=gn] (31)  at (0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (28) to (31);
		\draw (28) to (31);
		\draw (30) to (27.center);
		\draw [bend right=45, looseness=1.00] (31) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof/rule-4b-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.375) {};
		\node [style=dot] (3)  at (0.0, 0.375) {};
		\node [style=dot] (5)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (0.center);
		\draw [in=135, out=45, loop] (3) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-5c-proof/rule-5c-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (2)  at (0.0, 0.125) {};
		\node [style=dot] (3)  at (0.0, -0.125) {};
		\node [style=dot] (5)  at (0.0, -0.375) {};
		\node [style=dot] (6)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (5) to ();
		\draw [in=135, out=45, loop] (6) to ();
		\draw (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-5c-proof/rule-5c-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (-0.25, 0.5) {};
		\node [style=rn] (11)  at (-0.25, -0.5) {};
		\node [style=rn] (12)  at (0.25, -0.75) {};
		\node [style=gn] (13)  at (0.25, -0.25) {};
		\node [style=rn] (14)  at (0.25, 0.25) {};
		\node [style=gn] (15)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (11);
		\draw (12) to (13);
		\draw [bend left=45, looseness=1.00] (13) to (12);
		\draw [style=none, bend right=45, looseness=1.00] (13) to (12);
		\draw (14) to (15);
		\draw [bend left=45, looseness=1.00] (15) to (14);
		\draw [style=none, bend right=45, looseness=1.00] (15) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-5c-proof/rule-5c-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (16)  at (0.375, 0.25) {};
		\node [style=gn] (17)  at (0.375, -0.25) {};
		\node [style=gn] (19)  at (0.375, 0.75) {};
		\node [style=rn] (20)  at (0.375, -0.75) {};
		\node [style=gn] (21)  at (-0.375, -0.25) {};
		\node [style=rn] (22)  at (-0.375, -0.75) {};
		\node [style=rn] (23)  at (-0.375, 0.25) {};
		\node [style=gn] (24)  at (-0.375, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (19);
		\draw [bend left=45, looseness=1.00] (17) to (20);
		\draw [style=none, bend right=45, looseness=1.00] (17) to (20);
		\draw [bend left=45, looseness=1.00] (19) to (16);
		\draw [style=none, bend right=45, looseness=1.00] (19) to (16);
		\draw (20) to (17);
		\draw (22) to (21);
		\draw (23) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-5c-proof/rule-5c-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, -0.25) {};
		\node [style=none] (1)  at (0.25, 0.25) {};
		\node [style=none] (7)  at (-0.25, 0.25) {};
		\node [style=none] (8)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (0.center) to (8.center);
		\draw [style=dashed] (1.center) to (0.center);
		\draw [style=dashed] (7.center) to (8.center);
		\draw [style=dashed] (7.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-6c-proof-2/rule-6c-proof-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (39)  at (-0.125, 0.5) {};
		\node [style=dot] (40)  at (-0.125, 0.25) {};
		\node [style=white dot] (41)  at (-0.125, -0.0) {};
		\node [style=none, anchor=west] (42)  at (0.125, -0.0) {\footnotesize $\rho e^{i\theta}$};
		\node [style=none] (43)  at (-0.125, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39) to (43.center);
		\draw [style=none, in=135, out=45, loop] (39) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-6c-proof-2/rule-6c-proof-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-1.25, -0.5) {-$\gamma$};
		\node [style=gn] (1)  at (-1.25, 0.5) {$\gamma$};
		\node [style=rn] (2)  at (-1.0, -0.0) {$\pi$};
		\node [style=gn] (3)  at (-0.5, -0.0) {$\theta$};
		\node [style=rn] (4)  at (-0.5, 0.5) {};
		\node [style=none] (5)  at (-0.5, -0.75) {};
		\node [style=rn] (6)  at (0.0, -0.0) {};
		\node [style=gn] (7)  at (0.25, -0.5) {-$\beta$};
		\node [style=gn] (8)  at (0.25, 0.5) {$\beta$};
		\node [style=none] (9)  at (1.25, 0.5) {$)$};
		\node [style=none] (10)  at (0.75, 0.5) {$($};
		\node [style=gn] (11)  at (1.0, 0.5) {};
		\node [style=none, anchor=west] (12)  at (1.25, 0.75) {\scriptsize $\otimes n$};
		\node [style=gn] (13)  at (1.0, -0.75) {};
		\node [style=none, xshift=4pt, anchor=east] (14)  at (0.75, -0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none, anchor=west] (15)  at (1.25, -0.0) {\scriptsize $\otimes 3$};
		\node [style=rn] (16)  at (1.0, -0.25) {};
		\node [style=none, anchor=west, xshift=-4pt] (17)  at (1.25, -0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
		\draw (2) to (0);
		\draw (2) to (6);
		\draw (4) to (5.center);
		\draw (6) to (7);
		\draw (8) to (6);
		\draw [bend right=45, looseness=1.00] (13) to (16);
		\draw [bend right=45, looseness=1.00] (16) to (13);
		\draw (16) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-6c-proof-2/rule-6c-proof-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.125, -0.75) {};
		\node [style=none, anchor=west] (20)  at (0.875, 0.75) {\scriptsize $\otimes n$};
		\node [style=rn] (21)  at (0.625, -0.25) {};
		\node [style=none] (22)  at (0.375, 0.5) {$($};
		\node [style=gn] (23)  at (0.625, 0.5) {};
		\node [style=gn] (24)  at (0.625, -0.75) {};
		\node [style=none, xshift=-4pt, anchor=west] (25)  at (0.875, -0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none] (26)  at (0.875, 0.5) {$)$};
		\node [style=none, anchor=east, xshift=4pt] (27)  at (0.375, -0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none, anchor=west] (28)  at (0.875, -0.0) {\scriptsize $\otimes 5$};
		\node [style=rn] (29)  at (-0.125, -0.25) {};
		\node [style=gn] (30)  at (-0.875, -0.5) {};
		\node [style=rn] (31)  at (-0.625, 0.25) {$\pi$};
		\node [style=gn] (32)  at (-0.875, 0.75) {$\gamma$};
		\node [style=gn] (33)  at (-0.125, 0.75) {-$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (21) to (24);
		\draw (21) to (24);
		\draw [bend right=45, looseness=1.00] (24) to (21);
		\draw (29) to (19.center);
		\draw (31) to (33);
		\draw (32) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-6c-proof-2/rule-6c-proof-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (34)  at (0.25, -0.125) {};
		\node [style=rn] (35)  at (-0.25, 0.125) {};
		\node [style=none] (36)  at (-0.25, -0.375) {};
		\node [style=rn] (38)  at (0.25, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (34) to (38);
		\draw (35) to (36.center);
		\draw [bend right=45, looseness=1.00] (38) to (34);
		\draw (38) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-6c-proof-2/rule-6c-proof-2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (46)  at (0.0, 0.375) {};
		\node [style=dot] (47)  at (0.0, 0.125) {};
		\node [style=none] (48)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (46) to (48.center);
		\draw [style=none, in=135, out=45, loop] (46) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof-no-braid/rule-7b-proof-no-braid_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (2)  at (0.375, -0.375) {};
		\node [style=none] (3)  at (-0.375, 0.125) {};
		\node [style=none] (6)  at (0.375, 0.875) {};
		\node [style=none] (7)  at (0.375, 0.125) {};
		\node [style=none] (8)  at (-0.375, 0.875) {};
		\node [style=none] (12)  at (0.375, -0.875) {};
		\node [style=none] (13)  at (-0.375, -0.875) {};
		\node [style=zwcross] (54)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90, looseness=0.75] (3.center) to (6.center);
		\draw (3.center) to (13.center);
		\draw (7.center) to (12.center);
		\draw [in=90, out=-90, looseness=0.75] (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof-no-braid/rule-7b-proof-no-braid_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.75, 1.0) {};
		\node [style=none] (18)  at (0.25, 1.0) {};
		\node [style=none] (19)  at (0.25, -1.0) {};
		\node [style=none] (20)  at (-0.75, -1.0) {};
		\node [style=gn] (21)  at (-0.75, -0.0) {};
		\node [style=gn] (22)  at (0.25, -0.0) {};
		\node [style={{H box}}] (23)  at (-0.25, -0.0) {};
		\node [style=rn] (24)  at (0.25, -0.5) {$\pi$};
		\node [style=rn] (25)  at (0.75, 0.25) {};
		\node [style=gn] (26)  at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=1.00] (17.center) to (22);
		\draw [in=90, out=-90, looseness=1.00] (18.center) to (21);
		\draw (21) to (22);
		\draw (21) to (20.center);
		\draw (22) to (19.center);
		\draw (25) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof-no-braid/rule-7b-proof-no-braid_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (0.25, -1.0) {};
		\node [style=none] (28)  at (-0.75, -1.0) {};
		\node [style=rn] (29)  at (-0.75, 0.5) {$\pi$};
		\node [style=gn] (30)  at (0.75, -0.25) {};
		\node [style={{H box}}] (31)  at (-0.25, -0.5) {};
		\node [style=none] (32)  at (-0.75, 0.5) {};
		\node [style=rn] (33)  at (0.75, 0.25) {};
		\node [style=gn] (34)  at (-0.75, -0.5) {$\pi$};
		\node [style=none] (35)  at (0.25, 0.5) {};
		\node [style=gn] (36)  at (0.25, -0.5) {};
		\node [style=none] (37)  at (0.25, 1.0) {};
		\node [style=none] (38)  at (-0.75, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=1.00] (32.center) to (36);
		\draw (33) to (30);
		\draw (34) to (36);
		\draw (34) to (28.center);
		\draw [in=90, out=-90, looseness=1.00] (35.center) to (34);
		\draw (36) to (27.center);
		\draw (37.center) to (35.center);
		\draw (38.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof-no-braid/rule-7b-proof-no-braid_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (-0.75, 1.0) {};
		\node [style=gn] (40)  at (0.75, -0.25) {};
		\node [style=none] (42)  at (-0.75, -1.0) {};
		\node [style=rn] (43)  at (0.75, 0.25) {};
		\node [style=none] (44)  at (0.25, -1.0) {};
		\node [style=gn] (45)  at (0.25, -0.5) {};
		\node [style=gn] (46)  at (-0.75, -0.5) {};
		\node [style=rn] (47)  at (-0.75, 0.5) {$\pi$};
		\node [style={{H box}}] (48)  at (-0.25, -0.5) {};
		\node [style=none] (49)  at (0.25, 0.5) {};
		\node [style=none] (50)  at (-0.75, 0.5) {};
		\node [style=none] (51)  at (0.25, 1.0) {};
		\node [style=gn] (52)  at (0.25, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39.center) to (50.center);
		\draw (43) to (40);
		\draw (45) to (44.center);
		\draw (46) to (45);
		\draw (46) to (42.center);
		\draw [in=90, out=-90, looseness=1.00] (49.center) to (46);
		\draw [in=90, out=-90, looseness=1.00] (50.center) to (45);
		\draw (51.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof-no-braid/rule-7b-proof-no-braid_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.375, 0.375) {};
		\node [style=none] (1)  at (-0.375, -0.125) {};
		\node [style=none] (4)  at (0.375, -0.875) {};
		\node [style=none] (5)  at (0.375, 0.875) {};
		\node [style=none] (10)  at (0.375, -0.125) {};
		\node [style=none] (11)  at (-0.375, 0.875) {};
		\node [style=dot] (14)  at (-0.375, 0.375) {};
		\node [style=none] (15)  at (-0.375, -0.875) {};
		\node [style=zwcross] (55)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=0.75] (1.center) to (4.center);
		\draw (5.center) to (10.center);
		\draw (11.center) to (1.center);
		\draw [in=-90, out=90, looseness=0.75] (15.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-half-proof/rule-half-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.0) {};
		\node [style=none] (1)  at (0.0, 0.0) {};
		\node [style=st] (2)  at (0.5, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (0.center) to (1.center);
		\draw [bend right=90, looseness=1.75] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-half-proof/rule-half-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (-0.75, -0.0) {};
		\node [style=none] (5)  at (-0.25, -0.0) {};
		\node [style=gn] (6)  at (0.25, -0.25) {};
		\node [style=rn] (7)  at (0.25, 0.25) {};
		\node [style=gn] (8)  at (0.75, -0.25) {};
		\node [style=rn] (9)  at (0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (4.center) to (5.center);
		\draw [bend right=90, looseness=1.75] (5.center) to (4.center);
		\draw [bend right=45, looseness=1.00] (7) to (6);
		\draw [bend left=45, looseness=1.00] (7) to (6);
		\draw (7) to (6);
		\draw [bend right=45, looseness=1.00] (9) to (8);
		\draw [bend left=45, looseness=1.00] (9) to (8);
		\draw (9) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-half-proof/rule-half-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (11)  at (0.625, 0.25) {};
		\node [style=gn] (12)  at (0.625, -0.25) {};
		\node [style=rn] (13)  at (0.125, 0.25) {};
		\node [style=gn] (14)  at (0.125, -0.25) {};
		\node [style=gn] (15)  at (-0.625, -0.25) {};
		\node [style=gn] (16)  at (-0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (11) to (12);
		\draw [bend left=45, looseness=1.00] (11) to (12);
		\draw (11) to (12);
		\draw [bend right=45, looseness=1.00] (13) to (14);
		\draw [bend left=45, looseness=1.00] (13) to (14);
		\draw (13) to (14);
		\draw [bend right=60, looseness=1.50] (15) to (16);
		\draw [bend right=60, looseness=1.50] (16) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-half-proof/rule-half-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (17)  at (-0.625, -0.0) {};
		\node [style=gn] (19)  at (0.125, -0.25) {};
		\node [style=rn] (20)  at (0.125, 0.25) {};
		\node [style=gn] (21)  at (0.625, -0.25) {};
		\node [style=rn] (22)  at (0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (20) to (19);
		\draw [bend left=45, looseness=1.00] (20) to (19);
		\draw (20) to (19);
		\draw [bend right=45, looseness=1.00] (22) to (21);
		\draw [bend left=45, looseness=1.00] (22) to (21);
		\draw (22) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-half-proof/rule-half-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (-0.25, 0.25) {};
		\node [style=none] (25)  at (0.25, 0.25) {};
		\node [style=none] (26)  at (-0.25, -0.25) {};
		\node [style=none] (27)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (24.center) to (25.center);
		\draw [style=dashed] (24.center) to (26.center);
		\draw [style=dashed] (25.center) to (27.center);
		\draw [style=dashed] (27.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-half-proof/rule-half-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (-0.25, 0.25) {};
		\node [style=none] (30)  at (0.25, -0.25) {};
		\node [style=none] (31)  at (-0.25, -0.25) {};
		\node [style=none] (32)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (29.center) to (32.center);
		\draw [style=dashed] (29.center) to (31.center);
		\draw [style=dashed] (30.center) to (31.center);
		\draw [style=dashed] (32.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r2-proof/rule-r2-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=zwcross] (0)  at (0.0, -0.25) {};
		\node [style=none] (1)  at (0.25, 0.75) {};
		\node [style=none] (2)  at (0.25, -0.75) {};
		\node [style=none] (3)  at (-0.25, 0.75) {};
		\node [style=none] (4)  at (-0.25, -0.75) {};
		\node [style=zwcross] (5)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135, looseness=1.00] (0) to (4.center);
		\draw [in=90, out=-45, looseness=1.00] (0) to (2.center);
		\draw [in=45, out=-90, looseness=1.00] (1.center) to (5);
		\draw [in=135, out=-90, looseness=1.00] (3.center) to (5);
		\draw [bend right=45, looseness=1.25] (5) to (0);
		\draw [bend left=45, looseness=1.25] (5) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r2-proof/rule-r2-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.125, 0.25) {};
		\node [style=gn] (8)  at (-0.625, 0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (9)  at (-0.375, 0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (10)  at (-0.375, -0.5) {};
		\node [style=gn] (11)  at (-0.625, -0.5) {};
		\node [style=gn] (12)  at (0.125, -0.5) {};
		\node [style=none] (13)  at (-0.625, -0.75) {};
		\node [style=none] (14)  at (0.125, -0.75) {};
		\node [style=none] (15)  at (0.125, 0.75) {};
		\node [style=none] (16)  at (-0.625, 0.75) {};
		\node [style=gn] (26)  at (0.625, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (7) to (11);
		\draw [style=none] (7) to (8);
		\draw [style=none, in=90, out=-90, looseness=1.00] (8) to (12);
		\draw [style=none] (11) to (13.center);
		\draw [style=none] (11) to (12);
		\draw [style=none] (12) to (14.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (15.center) to (8);
		\draw [style=none, in=90, out=-90, looseness=1.00] (16.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r2-proof/rule-r2-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (-0.625, -0.0) {};
		\node [style=gn] (19)  at (0.125, -0.0) {};
		\node [style=none] (20)  at (0.125, -0.75) {};
		\node [style=none] (21)  at (-0.625, 0.75) {};
		\node [style=none] (22)  at (-0.625, -0.75) {};
		\node [style={{H box}}, xshift=3.5pt] (23)  at (-0.375, -0.25) {};
		\node [style=none] (24)  at (0.125, 0.75) {};
		\node [style={{H box}}, xshift=3.5pt] (25)  at (-0.375, 0.25) {};
		\node [style=gn] (27)  at (0.625, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18) to (22.center);
		\draw [style=none] (19) to (20.center);
		\draw [style=none] (19) to (23);
		\draw [style=none] (21.center) to (18);
		\draw [style=none] (23) to (18);
		\draw [style=none] (24.center) to (19);
		\draw [style=none] (25) to (18);
		\draw [style=none] (25) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r2-proof/rule-r2-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (0.25, 0.5) {};
		\node [style=none] (30)  at (-0.25, 0.5) {};
		\node [style=none] (31)  at (0.25, -0.5) {};
		\node [style=none] (32)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (29.center) to (31.center);
		\draw [style=none] (30.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.75) {};
		\node [style=none] (1)  at (-0.5, 0.75) {};
		\node [style=none] (3)  at (0.5, 0.75) {};
		\node [style=none] (4)  at (0.5, -0.75) {};
		\node [style=zwcross] (5)  at (0.25, 0.25) {};
		\node [style=zwcross] (6)  at (0.0, -0.0) {};
		\node [style=none] (7)  at (0.0, -0.75) {};
		\node [style=none] (8)  at (0.0, 0.75) {};
		\node [style=zwcross] (9)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=-90, looseness=1.00] (1.center) to (6);
		\draw [in=-90, out=45, looseness=1.00] (5) to (3.center);
		\draw (5) to (6);
		\draw [in=45, out=-45, looseness=1.25] (5) to (9);
		\draw [in=90, out=-135, looseness=1.00] (6) to (0.center);
		\draw [in=135, out=-90, looseness=1.00] (8.center) to (5);
		\draw [in=-45, out=135, looseness=1.25] (9) to (6);
		\draw [in=90, out=-135, looseness=1.00] (9) to (7.center);
		\draw [in=90, out=-45, looseness=1.00] (9) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (10)  at (0.5, 0.5) {};
		\node [style={{H box}}, xshift=3.5pt] (11)  at (0.0, 0.5) {};
		\node [style=gn] (12)  at (-0.25, 0.5) {};
		\node [style=none] (13)  at (-1.0, 1.0) {};
		\node [style=none] (14)  at (0.5, 1.0) {};
		\node [style=none] (15)  at (-0.25, 1.0) {};
		\node [style=gn] (16)  at (0.5, -0.5) {};
		\node [style={{H box}}, xshift=3.5pt] (17)  at (0.0, -0.5) {};
		\node [style=gn] (18)  at (-0.25, -0.5) {};
		\node [style=gn] (19)  at (-0.25, -0.0) {};
		\node [style={{H box}}, xshift=3.5pt] (20)  at (-0.75, -0.0) {};
		\node [style=gn] (21)  at (-1.0, -0.0) {};
		\node [style=none] (22)  at (-0.25, -1.0) {};
		\node [style=none] (23)  at (-1.0, -1.0) {};
		\node [style=none] (24)  at (0.5, -1.0) {};
		\node [style=gn] (38)  at (1.0, -0.75) {};
		\node [style=gn] (39)  at (1.0, 0.75) {};
		\node [style=rn] (40)  at (1.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10) to (12);
		\draw [style=none] (10) to (16);
		\draw [style=none, in=127, out=-90, looseness=1.00] (13.center) to (19);
		\draw [style=none, in=90, out=-90, looseness=1.00] (14.center) to (12);
		\draw [style=none, in=90, out=-90, looseness=1.00] (15.center) to (10);
		\draw [style=none] (16) to (18);
		\draw [style=none, in=90, out=-90, looseness=1.00] (16) to (22.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (18) to (24.center);
		\draw [style=none] (19) to (21);
		\draw [style=none] (19) to (18);
		\draw [style=none] (21) to (12);
		\draw [style=none] (21) to (23.center);
		\draw [style=none] (39) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}, xshift=3.5pt] (26)  at (-0.75, 0.25) {};
		\node [style=gn] (27)  at (-1.0, 0.25) {};
		\node [style=gn] (28)  at (0.5, 0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (29)  at (0.0, 0.25) {};
		\node [style=gn] (30)  at (-0.25, 0.25) {};
		\node [style=none] (31)  at (-1.0, 0.75) {};
		\node [style=none] (32)  at (-0.25, 0.75) {};
		\node [style=none] (33)  at (0.5, 0.75) {};
		\node [style=none] (34)  at (-1.0, -0.75) {};
		\node [style=none] (35)  at (0.5, -0.75) {};
		\node [style=none] (36)  at (-0.25, -0.75) {};
		\node [style={{H box}}, yshift=3.5pt] (37)  at (-0.5, 0.5) {};
		\node [style=gn] (41)  at (1.0, 0.5) {};
		\node [style=rn] (42)  at (1.0, -0.0) {};
		\node [style=gn] (43)  at (1.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (27) to (35.center);
		\draw [style=none] (28) to (27);
		\draw [style=none, in=90, out=-90, looseness=1.00] (28) to (34.center);
		\draw [style=none] (30) to (36.center);
		\draw [style=none] (31.center) to (27);
		\draw [style=none] (32.center) to (30);
		\draw [style=none] (33.center) to (28);
		\draw [style=none, in=60, out=180, looseness=1.00] (37) to (27);
		\draw [style=none, in=150, out=0, looseness=1.25] (37) to (28);
		\draw [style=none] (41) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (44)  at (-0.25, 0.5) {};
		\node [style=none] (45)  at (0.5, -1.0) {};
		\node [style={{H box}}, xshift=3.5pt] (46)  at (-0.75, 0.5) {};
		\node [style=gn] (47)  at (0.5, -0.0) {};
		\node [style=rn] (48)  at (1.0, -0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (49)  at (-0.75, -0.5) {};
		\node [style=gn] (50)  at (-0.25, -0.0) {};
		\node [style=none] (51)  at (-1.0, 1.0) {};
		\node [style=gn] (52)  at (-0.25, -0.5) {};
		\node [style=gn] (53)  at (-1.0, -0.5) {};
		\node [style=gn] (54)  at (1.0, -0.75) {};
		\node [style=none] (55)  at (0.5, 1.0) {};
		\node [style=none] (56)  at (-0.25, 1.0) {};
		\node [style=none] (57)  at (-1.0, -1.0) {};
		\node [style=gn] (58)  at (1.0, 0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (59)  at (0.0, -0.0) {};
		\node [style=none] (60)  at (-0.25, -1.0) {};
		\node [style=gn] (61)  at (-1.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (44) to (61);
		\draw [style=none] (44) to (47);
		\draw [style=none] (47) to (45.center);
		\draw [style=none] (50) to (47);
		\draw [style=none] (50) to (52);
		\draw [style=none, in=90, out=-90, looseness=1.00] (51.center) to (44);
		\draw [style=none] (52) to (53);
		\draw [style=none, in=90, out=-90, looseness=1.00] (52) to (57.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (53) to (60.center);
		\draw [style=none, in=45, out=-90, looseness=0.75] (55.center) to (50);
		\draw [style=none, in=90, out=-90, looseness=1.00] (56.center) to (61);
		\draw [style=none] (58) to (48);
		\draw [style=none] (61) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=zwcross] (64)  at (-0.25, -0.25) {};
		\node [style=none] (65)  at (-0.5, 0.75) {};
		\node [style=none] (66)  at (-0.5, -0.75) {};
		\node [style=none] (67)  at (0.0, -0.75) {};
		\node [style=none] (68)  at (0.0, 0.75) {};
		\node [style=zwcross] (69)  at (0.0, 0.0) {};
		\node [style=none] (70)  at (0.5, -0.75) {};
		\node [style=none] (71)  at (0.5, 0.75) {};
		\node [style=zwcross] (72)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (64) to (69);
		\draw [in=90, out=-45, looseness=1.00] (64) to (67.center);
		\draw [in=90, out=-135, looseness=1.00] (64) to (66.center);
		\draw [in=135, out=-90, looseness=1.00] (65.center) to (72);
		\draw [in=45, out=-90, looseness=1.00] (68.center) to (72);
		\draw [in=-45, out=135, looseness=1.25] (69) to (72);
		\draw [in=90, out=-45, looseness=1.00] (69) to (70.center);
		\draw [in=-90, out=45, looseness=1.00] (69) to (71.center);
		\draw [bend right=45, looseness=1.25] (72) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt-2-branch-invertible-proof/sqrt-2-branch-invertible-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt] (0)  at (0.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=none] (1)  at (-0.5, -0.75) {};
		\node [style=gn, inner sep=-0.5pt] (2)  at (0.25, -0.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (3)  at (0.0, -0.0) {};
		\node [style=gn] (4)  at (-0.5, -0.0) {};
		\node [style=none] (5)  at (-0.5, 0.75) {};
		\node [style=gn, inner sep=-0.5pt] (6)  at (-1.25, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (7)  at (-1.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (8)  at (-1.0, -0.0) {$\pi$};
		\node [style=rn] (9)  at (1.25, -0.25) {};
		\node [style=gn] (10)  at (1.25, -0.75) {};
		\node [style=rn] (11)  at (1.25, 0.75) {};
		\node [style=gn] (12)  at (1.25, 0.25) {};
		\node [style=rn] (13)  at (0.75, 0.25) {$\pi$};
		\node [style=gn] (14)  at (0.75, -0.25) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw [style=none] (3) to (2);
		\draw [style=none] (3) to (4);
		\draw [style=none] (4) to (8);
		\draw [style=none] (5.center) to (1.center);
		\draw (7) to (8);
		\draw [style=none] (8) to (6);
		\draw [bend right=45, looseness=1.00] (9) to (10);
		\draw (9) to (10);
		\draw [bend right=45, looseness=1.00] (10) to (9);
		\draw [bend right=45, looseness=1.00] (11) to (12);
		\draw (11) to (12);
		\draw [bend right=45, looseness=1.00] (12) to (11);
		\draw (13) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt-2-branch-invertible-proof/sqrt-2-branch-invertible-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (0.0, 0.75) {};
		\node [style=none] (17)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt2-double-interp-times-theta/sqrt2-double-interp-times-theta_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (0)  at (-0.625, -0.125) {};
		\node [style=gn] (1)  at (0.625, -0.375) {};
		\node [style=gn] (2)  at (0.125, 0.125) {};
		\node [style=none] (3)  at (0.125, -1.125) {};
		\node [style=rn] (4)  at (-0.625, 0.375) {};
		\node [style=rn] (5)  at (-0.625, -0.625) {$\pi$};
		\node [style=gn] (6)  at (0.125, -0.375) {};
		\node [style=none] (7)  at (-0.625, -1.125) {};
		\node [style=rn] (8)  at (0.125, 0.625) {$\pi$};
		\node [style=gn] (9)  at (-0.625, 1.125) {$\frac{\pi}{2}$};
		\node [style=gn] (10)  at (0.125, 1.125) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (4);
		\draw (5) to (6);
		\draw (9) to (7.center);
		\draw (10) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt2-double-interp-times-theta/sqrt2-double-interp-times-theta_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (12)  at (-0.75, 0.25) {$\frac{\pi}{2}$};
		\node [style={{H box}}] (13)  at (-0.75, -0.25) {};
		\node [style=gn] (14)  at (0.0, -0.5) {$\frac{-\pi}{4}$};
		\node [style=none] (15)  at (-0.75, -1.25) {};
		\node [style=rn] (16)  at (-0.75, -0.75) {$\pi$};
		\node [style=none] (17)  at (0.0, -1.25) {};
		\node [style=gn] (41)  at (0.0, 0.25) {$\frac{\pi}{2}$};
		\node [style={{H box}}] (42)  at (-0.5, 0.75) {};
		\node [style=gn] (43)  at (0.75, -0.5) {};
		\node [style=gn] (44)  at (0.5, 0.75) {$\frac{\pi}{4}$};
		\node [style=rn] (45)  at (0.5, 1.25) {$\pi$};
		\node [style=rn] (46)  at (0.75, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12) to (15.center);
		\draw (14) to (17.center);
		\draw (16) to (14);
		\draw (41) to (14);
		\draw (42) to (12);
		\draw (42) to (41);
		\draw (45) to (44);
		\draw (46) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt2-double-interp-times-theta/sqrt2-double-interp-times-theta_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (19)  at (-0.375, -0.25) {$\frac{-\pi}{2}$};
		\node [style=none] (20)  at (0.375, -1.0) {};
		\node [style=gn] (21)  at (0.375, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (22)  at (0.375, 0.5) {$\frac{\pi}{4}$};
		\node [style=none] (23)  at (-0.375, -1.0) {};
		\node [style=rn] (24)  at (0.375, 1.0) {$\pi$};
		\node [style=gn] (25)  at (-0.375, 0.5) {};
		\node [style=rn] (26)  at (-0.375, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (23.center);
		\draw [bend right=45, looseness=1.25] (19) to (21);
		\draw (21) to (20.center);
		\draw [bend right=45, looseness=1.25] (21) to (19);
		\draw (24) to (22);
		\draw (26) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt2-double-interp-times-theta/sqrt2-double-interp-times-theta_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (27)  at (0.375, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (29)  at (0.375, 0.5) {$\frac{\pi}{4}$};
		\node [style=none] (30)  at (-0.375, -1.0) {};
		\node [style=none] (31)  at (0.375, -1.0) {};
		\node [style=rn] (32)  at (-0.375, -0.25) {$\frac{-\pi}{2}$};
		\node [style=rn] (33)  at (0.375, 1.0) {$\pi$};
		\node [style=rn] (34)  at (-0.375, 1.0) {};
		\node [style=gn] (35)  at (-0.375, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27) to (31.center);
		\draw (32) to (30.center);
		\draw (33) to (29);
		\draw [bend right=45, looseness=1.00] (34) to (35);
		\draw [bend left=45, looseness=1.00] (34) to (35);
		\draw (34) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt2-double-interp-times-theta/sqrt2-double-interp-times-theta_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (37)  at (0.375, 0.375) {$\frac{\pi}{4}$};
		\node [style=none] (38)  at (0.375, -0.375) {};
		\node [style=none] (39)  at (-0.375, -0.375) {};
		\node [style=gn] (40)  at (-0.375, 0.375) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (37) to (38.center);
		\draw (40) to (39.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/supp-right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (1) at (0, -0.5) {};
		\node [style=gn] (2) at (0, 0.5) {$2\alpha{+}\pi$};
		\node [style=none] (3) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3.center);
		\draw [bend right, looseness=1.25] (2) to (1);
		\draw [bend left, looseness=1.25] (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/symmetric-diagram-with-triangle-hadamard-proof-1/symmetric-diagram-with-triangle-hadamard-proof-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (0)  at (0.0, 0.0) {};
		\node [style=none] (1)  at (0.0, -0.75) {};
		\node [style=none] (2)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/symmetric-diagram-with-triangle-hadamard-proof-2/symmetric-diagram-with-triangle-hadamard-proof-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.875) {};
		\node [style=ug, rotate=-90] (1)  at (0.0, 0.375) {};
		\node [style=gn] (2)  at (-0.5, 0.375) {};
		\node [style=none] (3)  at (-0.5, 0.875) {};
		\node [style={{H box}}, yshift=3pt] (4)  at (-0.5, -0.625) {};
		\node [style=gn] (5)  at (0.5, 0.375) {};
		\node [style=ug] (6)  at (-0.5, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (5);
		\draw [style=none] (3.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/symmetric-diagram-with-triangle-hadamard-proof-2/symmetric-diagram-with-triangle-hadamard-proof-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}, yshift=3pt] (8)  at (-0.5, -1.375) {};
		\node [style=gn] (9)  at (-0.5, -0.375) {$\pi$};
		\node [style=none] (10)  at (-0.5, 1.625) {};
		\node [style=none] (11)  at (-0.5, -1.625) {};
		\node [style=ug] (12)  at (-0.5, -0.875) {};
		\node [style=ug, rotate=-90] (13)  at (0.0, -0.375) {};
		\node [style=gn] (14)  at (0.5, -0.375) {};
		\node [style=ug, rotate=180] (15)  at (-0.5, 0.125) {};
		\node [style=gn] (16)  at (-0.5, 0.625) {$\pi$};
		\node [style=ug, rotate=180] (17)  at (-0.5, 1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9) to (14);
		\draw [style=none] (10.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/symmetric-diagram-with-triangle-hadamard-proof-2/symmetric-diagram-with-triangle-hadamard-proof-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}, yshift=3pt] (19)  at (0.25, -0.75) {};
		\node [style=none] (20)  at (0.25, 1.0) {};
		\node [style=gn] (21)  at (0.25, -0.25) {$\pi$};
		\node [style=none] (22)  at (0.25, -1.0) {};
		\node [style=ug, rotate=180] (23)  at (0.25, 0.5) {};
		\node [style={{H box}}, yshift=3.5pt] (24)  at (0.25, -0.0) {};
		\node [style=rn] (35)  at (-0.25, -0.0) {};
		\node [style=gn] (36)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (22.center);
		\draw [style=none] (35) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/symmetric-diagram-with-triangle-hadamard-proof-2/symmetric-diagram-with-triangle-hadamard-proof-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (0.25, 0.75) {};
		\node [style=ug, rotate=180] (27)  at (0.25, 0.25) {};
		\node [style=none] (28)  at (0.25, -0.75) {};
		\node [style=rn] (29)  at (0.25, -0.25) {$\pi$};
		\node [style=rn] (37)  at (-0.25, 0.25) {};
		\node [style=gn] (38)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (26.center) to (28.center);
		\draw [style=none] (37) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/symmetric-diagram-with-triangle-hadamard-proof-2/symmetric-diagram-with-triangle-hadamard-proof-2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (30)  at (0.25, -0.25) {};
		\node [style=none] (31)  at (0.25, -0.75) {};
		\node [style=rn] (32)  at (0.25, 0.25) {$\pi$};
		\node [style=none] (34)  at (0.25, 0.75) {};
		\node [style=rn] (39)  at (-0.25, 0.25) {};
		\node [style=gn] (40)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (34.center) to (31.center);
		\draw [style=none] (39) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/teleportation/teleportation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 1.25) {};
		\node [style=none] (1)  at (-0.5, -0.25) {};
		\node [style=none] (2)  at (0.5, 1.25) {};
		\node [style=none] (3)  at (0.5, -0.25) {};
		\node [style=none] (4)  at (-0.75, 0.25) {};
		\node [style=none] (5)  at (-1.25, 0.25) {};
		\node [style=none] (6)  at (-1.25, -1.25) {};
		\node [style=none] (7)  at (-0.75, -1.25) {};
		\node [style=none] (10)  at (-0.75, 0.0) {};
		\node [style=none] (11)  at (-0.5, 0.0) {};
		\node [style=none] (12)  at (-0.5, 1.0) {};
		\node [style=none] (13)  at (-0.75, -1.0) {};
		\node [style=none] (14)  at (-1.25, 1.0) {};
		\node [style=none] (15)  at (0.25, -1.0) {};
		\node [style=none] (16)  at (1.75, -0.5) {};
		\node [style=none] (17)  at (-1.75, -0.5) {};
		\node [style=none] (18)  at (-1.25, -0.5) {};
		\node [style=none] (19)  at (-0.75, -0.5) {};
		\node [style=none] (20)  at (-1.75, 0.5) {Alice};
		\node [style=none] (21)  at (-1.75, -1.25) {Bob};
		\node [style=none] (22)  at (0.25, -0.75) {};
		\node [style=none] (23)  at (0.25, -1.25) {};
		\node [style=none] (24)  at (1.25, -0.75) {};
		\node [style=none] (25)  at (1.25, -1.25) {};
		\node [style=none] (26)  at (1.25, -1.0) {};
		\node [style=none] (27)  at (1.75, -1.0) {};
		\node [style=none, rotate=90] (78)  at (-1.0, -0.5) {EPR};
		\node [style=none, rotate=90] (79)  at (-0.25, 0.5) {Bell};
		\node [style=none, rotate=90] (80)  at (0.25, 0.5) {meas.};
		\node [style=none] (81)  at (0.75, -1.0) {corr.};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (7.center);
		\draw (5.center) to (4.center);
		\draw (6.center) to (5.center);
		\draw (6.center) to (7.center);
		\draw (10.center) to (11.center);
		\draw (13.center) to (15.center);
		\draw (14.center) to (12.center);
		\draw [style=dashed] (17.center) to (18.center);
		\draw [style=dashed] (19.center) to (16.center);
		\draw [style=none] (22.center) to (23.center);
		\draw [style=none] (22.center) to (24.center);
		\draw [style=none] (23.center) to (25.center);
		\draw [style=none] (25.center) to (24.center);
		\draw [style=none] (26.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/teleportation/teleportation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (30)  at (1.625, -0.25) {};
		\node [style=none] (31)  at (-1.625, -0.25) {};
		\node [style=gn] (32)  at (-0.375, 1.0) {};
		\node [style=gn] (33)  at (0.375, 0.25) {$m\pi$};
		\node [style=gn] (34)  at (0.375, 1.0) {$n\pi$};
		\node [style={{H box}}] (35)  at (0.0, 0.25) {};
		\node [style=rn] (36)  at (-0.375, 0.25) {};
		\node [style=none] (37)  at (-0.625, 0.25) {};
		\node [style=none] (38)  at (-0.625, -0.75) {};
		\node [style=none] (39)  at (1.375, -0.75) {};
		\node [style=none] (40)  at (-1.125, 1.0) {};
		\node [style=gn] (41)  at (0.875, -0.75) {$n\pi$};
		\node [style=rn] (42)  at (0.375, -0.75) {$m\pi$};
		\node [style=none] (75)  at (-1.375, 0.5) {Alice};
		\node [style=none] (76)  at (-1.375, -1.0) {Bob};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (31.center) to (30.center);
		\draw [style=none] (32) to (36);
		\draw [style=none] (33) to (37.center);
		\draw [style=none, bend right=90, looseness=1.25] (37.center) to (38.center);
		\draw [style=none] (38.center) to (39.center);
		\draw [style=none] (40.center) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/teleportation/teleportation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (61)  at (0.875, -0.5) {};
		\node [style=none] (62)  at (-0.875, 0.5) {};
		\node [style=none] (63)  at (1.125, -0.0) {};
		\node [style=none] (64)  at (-0.875, -0.75) {Bob};
		\node [style=none] (65)  at (-1.125, -0.0) {};
		\node [style=none] (66)  at (-0.875, 0.75) {Alice};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=180, out=0] (62.center) to (61.center);
		\draw [style=dashed] (65.center) to (63.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/teleportation/teleportation_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (53)  at (0.5, -1.25) {$n\pi$};
		\node [style=none] (55)  at (-0.5, 1.25) {};
		\node [style=rn] (56)  at (0.5, -0.75) {$m\pi$};
		\node [style=gn] (57)  at (-0.5, 1.0) {$n\pi$};
		\node [style=none] (58)  at (0.5, -1.5) {};
		\node [style=rn] (59)  at (-0.5, 0.5) {$m\pi$};
		\node [style=none] (67)  at (0.0, -1.75) {};
		\node [style=none] (68)  at (0.0, 1.75) {};
		\node [style=none] (69)  at (-0.75, 1.75) {Alice};
		\node [style=none] (70)  at (0.75, 1.75) {Bob};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (55.center) to (57);
		\draw [style=none] (56) to (58.center);
		\draw [style=none] (57) to (59);
		\draw [style=none, in=90, out=-90] (59) to (56);
		\draw [style=dashed] (68.center) to (67.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/teleportation/teleportation_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (61)  at (0.5, -1.5) {};
		\node [style=none] (62)  at (-0.5, 1.25) {};
		\node [style=none] (63)  at (0.0, -1.75) {};
		\node [style=none] (64)  at (0.75, 1.75) {Bob};
		\node [style=none] (65)  at (0.0, 1.75) {};
		\node [style=none] (66)  at (-0.75, 1.75) {Alice};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=2.00] (62.center) to (61.center);
		\draw [style=dashed] (65.center) to (63.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/test-udiag.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5000001) {};
		\node [style=none] (1) at (0, -0.5000001) {};
		\node [style=none, align=center] (2) at (0, -0) {\udiag};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta-1-alpha-on-diagrams/theta-1-alpha-on-diagrams_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (3)  at (0.0, 0.0) {$D_1$};
		\node [style=none] (5)  at (0.5, 0.25) {};
		\node [style=none] (6)  at (-0.5, 0.25) {};
		\node [style=none] (8)  at (-0.5, -0.25) {};
		\node [style=none] (12)  at (-0.25, -0.25) {};
		\node [style=none] (14)  at (-0.25, -0.75) {};
		\node [style=none] (15)  at (0.25, -0.25) {};
		\node [style=none] (18)  at (0.5, -0.25) {};
		\node [style=none] (19)  at (0.25, -0.75) {};
		\node [style=none] (20)  at (0.0, 0.25) {};
		\node [style=gn] (21)  at (0.0, 0.75) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5.center) to (18.center);
		\draw [style=none] (6.center) to (8.center);
		\draw [style=none] (6.center) to (5.center);
		\draw [style=none] (12.center) to (14.center);
		\draw [style=none] (15.center) to (19.center);
		\draw [style=none] (18.center) to (8.center);
		\draw (21) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta-1-alpha-on-diagrams/theta-1-alpha-on-diagrams_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.25) {};
		\node [style=none] (1)  at (0.25, -0.75) {};
		\node [style=none] (4)  at (-0.5, -0.25) {};
		\node [style=none] (7)  at (-0.25, -0.25) {};
		\node [style=none] (9)  at (0.25, -0.25) {};
		\node [style=none] (10)  at (0.5, 0.25) {};
		\node [style=none] (11)  at (0.5, -0.25) {};
		\node [style=none] (13)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (16)  at (-0.25, -0.75) {};
		\node [style=gn] (22)  at (0.0, 0.75) {$\alpha$};
		\node [style=none] (23)  at (0.0, 0.0) {$D_2$};
		\node [style=none] (24)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none] (0.center) to (10.center);
		\draw [style=none] (7.center) to (16.center);
		\draw [style=none] (9.center) to (1.center);
		\draw [style=none] (10.center) to (11.center);
		\draw [style=none] (11.center) to (4.center);
		\draw (22) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta-2-alpha-on-diagrams/theta-2-alpha-on-diagrams_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (0.0, -0.375) {$~\cdots~$};
		\node [style=none] (3)  at (0.0, 0.125) {$D_1$};
		\node [style=none] (5)  at (0.5, 0.375) {};
		\node [style=none] (6)  at (-0.5, 0.375) {};
		\node [style=none] (8)  at (-0.5, -0.125) {};
		\node [style=none] (12)  at (-0.25, -0.125) {};
		\node [style=none] (14)  at (-0.25, -0.625) {};
		\node [style=none] (15)  at (0.25, -0.125) {};
		\node [style=none] (18)  at (0.5, -0.125) {};
		\node [style=none] (19)  at (0.25, -0.625) {};
		\node [style=none] (20)  at (-0.25, 0.375) {};
		\node [style=gn] (21)  at (-0.25, 0.625) {$\alpha$};
		\node [style=none] (25)  at (0.25, 0.375) {};
		\node [style=gn] (26)  at (0.25, 0.625) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5.center) to (18.center);
		\draw [style=none] (6.center) to (8.center);
		\draw [style=none] (6.center) to (5.center);
		\draw [style=none] (12.center) to (14.center);
		\draw [style=none] (15.center) to (19.center);
		\draw [style=none] (18.center) to (8.center);
		\draw (21) to (20.center);
		\draw (26) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta-2-alpha-on-diagrams/theta-2-alpha-on-diagrams_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.375) {};
		\node [style=none] (1)  at (0.25, -0.625) {};
		\node [style=none] (4)  at (-0.5, -0.125) {};
		\node [style=none] (7)  at (-0.25, -0.125) {};
		\node [style=none] (9)  at (0.25, -0.125) {};
		\node [style=none] (10)  at (0.5, 0.375) {};
		\node [style=none] (11)  at (0.5, -0.125) {};
		\node [style=none] (13)  at (0.0, -0.375) {$~\cdots~$};
		\node [style=none] (16)  at (-0.25, -0.625) {};
		\node [style=gn] (22)  at (-0.25, 0.625) {$\alpha$};
		\node [style=none] (23)  at (0.0, 0.125) {$D_2$};
		\node [style=none] (24)  at (-0.25, 0.375) {};
		\node [style=none] (27)  at (0.25, 0.375) {};
		\node [style=gn] (28)  at (0.25, 0.625) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none] (0.center) to (10.center);
		\draw [style=none] (7.center) to (16.center);
		\draw [style=none] (9.center) to (1.center);
		\draw [style=none] (10.center) to (11.center);
		\draw [style=none] (11.center) to (4.center);
		\draw (22) to (24.center);
		\draw (28) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen-arxiv-mu/theta_r-alpha-on-diagrams-gen-arxiv-mu_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.25, -0.25) {};
		\node [style=none] (18)  at (-0.5, -0.25) {};
		\node [style=none] (19)  at (0.5, 0.25) {};
		\node [style=none] (21)  at (-0.25, -0.75) {};
		\node [style=none] (25)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (28)  at (-0.5, 0.25) {};
		\node [style=none] (30)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (31)  at (0.25, -0.75) {};
		\node [style=none] (34)  at (0.0, -0.0) {$D_1(\vec \alpha)$};
		\node [style=none] (38)  at (0.5, -0.25) {};
		\node [style=none] (39)  at (-0.25, -0.25) {};
		\node [style=none] (40)  at (-0.25, 0.75) {};
		\node [style=none] (41)  at (-0.25, 0.25) {};
		\node [style=none] (42)  at (0.25, 0.75) {};
		\node [style=none] (43)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17.center) to (31.center);
		\draw [style=none] (19.center) to (38.center);
		\draw [style=none] (28.center) to (18.center);
		\draw [style=none] (28.center) to (19.center);
		\draw [style=none] (38.center) to (18.center);
		\draw [style=none] (39.center) to (21.center);
		\draw [style=none] (40.center) to (41.center);
		\draw [style=none] (42.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen-arxiv-mu/theta_r-alpha-on-diagrams-gen-arxiv-mu_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.5, 0.25) {};
		\node [style=none] (22)  at (-0.25, -0.25) {};
		\node [style=none] (24)  at (0.5, -0.25) {};
		\node [style=none] (26)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (27)  at (0.0, -0.0) {$D_2(\vec \alpha)$};
		\node [style=none] (29)  at (0.25, -0.25) {};
		\node [style=none] (32)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (33)  at (-0.5, -0.25) {};
		\node [style=none] (35)  at (-0.25, -0.75) {};
		\node [style=none] (36)  at (0.5, 0.25) {};
		\node [style=none] (37)  at (0.25, -0.75) {};
		\node [style=none] (44)  at (-0.25, 0.75) {};
		\node [style=none] (45)  at (-0.25, 0.25) {};
		\node [style=none] (46)  at (0.25, 0.75) {};
		\node [style=none] (47)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (33.center);
		\draw [style=none] (20.center) to (36.center);
		\draw [style=none] (22.center) to (35.center);
		\draw [style=none] (24.center) to (33.center);
		\draw [style=none] (29.center) to (37.center);
		\draw [style=none] (36.center) to (24.center);
		\draw [style=none] (44.center) to (45.center);
		\draw [style=none] (46.center) to (47.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen-arxiv-mu/theta_r-alpha-on-diagrams-gen-arxiv-mu_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-1.125, 0.375) {$\alpha_1$};
		\node [style=none] (1)  at (-1.125, -0.125) {};
		\node [style=none] (2)  at (-0.375, -0.125) {};
		\node [style=gn] (3)  at (-0.375, 0.375) {$\alpha_1$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (4)  at (-0.875, 0.125) {$~\cdots~$};
		\node [style=none, xshift=2.5pt] (5)  at (-1.375, 0.625) {};
		\node [style=none, xshift=-2.5pt] (6)  at (-0.125, 0.625) {};
		\node [style=none] (7)  at (-1.375, -0.125) {};
		\node [style=none] (8)  at (1.375, -0.125) {};
		\node [style=none] (9)  at (-1.375, -0.625) {};
		\node [style=none] (10)  at (1.375, -0.625) {};
		\node [style=none] (11)  at (-1.125, -0.625) {};
		\node [style=none] (12)  at (-1.125, -0.875) {};
		\node [style=none] (13)  at (1.125, -0.625) {};
		\node [style=none] (14)  at (1.125, -0.875) {};
		\node [style=none, xshift=3.5pt] (15)  at (-0.125, -0.375) {$D_1'$};
		\node [style=none, xshift=3.5pt] (49)  at (-0.125, -0.875) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (50)  at (-0.875, 0.875) {$\mu_{\alpha_1}$};
		\node [style=gn] (51)  at (0.375, 0.375) {$\alpha_k$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (52)  at (0.625, 0.125) {$~\cdots~$};
		\node [style=gn] (53)  at (1.125, 0.375) {$\alpha_k$};
		\node [style=none] (54)  at (0.375, -0.125) {};
		\node [style=none, xshift=3.5pt] (55)  at (0.625, 0.875) {$\mu_{\alpha_k}$};
		\node [style=none] (56)  at (1.125, -0.125) {};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (57)  at (-0.125, 0.125) {$~\cdots~$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (58)  at (-0.125, 0.875) {$~\cdots~$};
		\node [style=none, xshift=2.5pt] (59)  at (0.125, 0.625) {};
		\node [style=none, xshift=-2.5pt] (60)  at (1.375, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1.center);
		\draw [style=none] (3) to (2.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (5.center) to (6.center);
		\draw [style=none] (7.center) to (9.center);
		\draw [style=none] (7.center) to (8.center);
		\draw [style=none] (8.center) to (10.center);
		\draw [style=none] (10.center) to (9.center);
		\draw [style=none] (11.center) to (12.center);
		\draw [style=none] (13.center) to (14.center);
		\draw [style=none] (51) to (54.center);
		\draw [style=none] (53) to (56.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (59.center) to (60.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen-arxiv-mu/theta_r-alpha-on-diagrams-gen-arxiv-mu_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (61)  at (1.125, -0.625) {};
		\node [style=none, xshift=3.5pt] (62)  at (-0.125, -0.375) {$D_2'$};
		\node [style=none] (63)  at (-0.375, -0.125) {};
		\node [style=none] (64)  at (1.125, -0.125) {};
		\node [style=gn] (65)  at (-0.375, 0.375) {$\alpha_1$};
		\node [style=gn] (66)  at (-1.125, 0.375) {$\alpha_1$};
		\node [style=none, xshift=2.5pt] (67)  at (0.125, 0.625) {};
		\node [style=none] (68)  at (-1.125, -0.875) {};
		\node [style=none] (69)  at (-1.375, -0.125) {};
		\node [style=none] (70)  at (0.375, -0.125) {};
		\node [style=none] (71)  at (-1.125, -0.625) {};
		\node [style=none, xshift=-2.5pt] (72)  at (1.375, 0.625) {};
		\node [style=none, xshift=3.5pt] (73)  at (0.625, 0.875) {$\mu_{\alpha_k}$};
		\node [style=none, xshift=-2.5pt] (74)  at (-0.125, 0.625) {};
		\node [style=none, xshift=3.5pt] (75)  at (-0.875, 0.875) {$\mu_{\alpha_1}$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (76)  at (-0.125, 0.125) {$~\cdots~$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (77)  at (-0.875, 0.125) {$~\cdots~$};
		\node [style=gn] (78)  at (1.125, 0.375) {$\alpha_k$};
		\node [style=none] (79)  at (1.375, -0.625) {};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (80)  at (0.625, 0.125) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (81)  at (-0.125, -0.875) {$~\cdots~$};
		\node [style=none] (82)  at (1.125, -0.875) {};
		\node [style=none, xshift=2.5pt] (83)  at (-1.375, 0.625) {};
		\node [style=gn] (84)  at (0.375, 0.375) {$\alpha_k$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (85)  at (-0.125, 0.875) {$~\cdots~$};
		\node [style=none] (86)  at (1.375, -0.125) {};
		\node [style=none] (87)  at (-1.375, -0.625) {};
		\node [style=none] (88)  at (-1.125, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (61.center) to (82.center);
		\draw [style=none] (65) to (63.center);
		\draw [style=none] (66) to (88.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (67.center) to (72.center);
		\draw [style=none] (69.center) to (87.center);
		\draw [style=none] (69.center) to (86.center);
		\draw [style=none] (71.center) to (68.center);
		\draw [style=none] (78) to (64.center);
		\draw [style=none] (79.center) to (87.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (83.center) to (74.center);
		\draw [style=none] (84) to (70.center);
		\draw [style=none] (86.center) to (79.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen-arxiv/theta_r-alpha-on-diagrams-gen-arxiv_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.25, -0.25) {};
		\node [style=none] (18)  at (-0.5, -0.25) {};
		\node [style=none] (19)  at (0.5, 0.25) {};
		\node [style=none] (21)  at (-0.25, -0.75) {};
		\node [style=none] (25)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (28)  at (-0.5, 0.25) {};
		\node [style=none] (30)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (31)  at (0.25, -0.75) {};
		\node [style=none] (34)  at (0.0, -0.0) {$D_1(\vec \alpha)$};
		\node [style=none] (38)  at (0.5, -0.25) {};
		\node [style=none] (39)  at (-0.25, -0.25) {};
		\node [style=none] (40)  at (-0.25, 0.75) {};
		\node [style=none] (41)  at (-0.25, 0.25) {};
		\node [style=none] (42)  at (0.25, 0.75) {};
		\node [style=none] (43)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17.center) to (31.center);
		\draw [style=none] (19.center) to (38.center);
		\draw [style=none] (28.center) to (18.center);
		\draw [style=none] (28.center) to (19.center);
		\draw [style=none] (38.center) to (18.center);
		\draw [style=none] (39.center) to (21.center);
		\draw [style=none] (40.center) to (41.center);
		\draw [style=none] (42.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen-arxiv/theta_r-alpha-on-diagrams-gen-arxiv_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.5, 0.25) {};
		\node [style=none] (22)  at (-0.25, -0.25) {};
		\node [style=none] (24)  at (0.5, -0.25) {};
		\node [style=none] (26)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (27)  at (0.0, -0.0) {$D_2(\vec \alpha)$};
		\node [style=none] (29)  at (0.25, -0.25) {};
		\node [style=none] (32)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (33)  at (-0.5, -0.25) {};
		\node [style=none] (35)  at (-0.25, -0.75) {};
		\node [style=none] (36)  at (0.5, 0.25) {};
		\node [style=none] (37)  at (0.25, -0.75) {};
		\node [style=none] (44)  at (-0.25, 0.75) {};
		\node [style=none] (45)  at (-0.25, 0.25) {};
		\node [style=none] (46)  at (0.25, 0.75) {};
		\node [style=none] (47)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (33.center);
		\draw [style=none] (20.center) to (36.center);
		\draw [style=none] (22.center) to (35.center);
		\draw [style=none] (24.center) to (33.center);
		\draw [style=none] (29.center) to (37.center);
		\draw [style=none] (36.center) to (24.center);
		\draw [style=none] (44.center) to (45.center);
		\draw [style=none] (46.center) to (47.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen-arxiv/theta_r-alpha-on-diagrams-gen-arxiv_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-1.125, 0.375) {$\alpha_1$};
		\node [style=none] (1)  at (-1.125, -0.125) {};
		\node [style=none] (2)  at (-0.375, -0.125) {};
		\node [style=gn] (3)  at (-0.375, 0.375) {$\alpha_1$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (4)  at (-0.875, 0.125) {$~\cdots~$};
		\node [style=none, xshift=2.5pt] (5)  at (-1.375, 0.625) {};
		\node [style=none, xshift=-2.5pt] (6)  at (-0.125, 0.625) {};
		\node [style=none] (7)  at (-1.375, -0.125) {};
		\node [style=none] (8)  at (1.375, -0.125) {};
		\node [style=none] (9)  at (-1.375, -0.625) {};
		\node [style=none] (10)  at (1.375, -0.625) {};
		\node [style=none] (11)  at (-1.125, -0.625) {};
		\node [style=none] (12)  at (-1.125, -0.875) {};
		\node [style=none] (13)  at (1.125, -0.625) {};
		\node [style=none] (14)  at (1.125, -0.875) {};
		\node [style=none, xshift=3.5pt] (15)  at (-0.125, -0.375) {$D_1'$};
		\node [style=none, xshift=3.5pt] (49)  at (-0.125, -0.875) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (50)  at (-0.875, 0.875) {$r_1$};
		\node [style=gn] (51)  at (0.375, 0.375) {$\alpha_k$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (52)  at (0.625, 0.125) {$~\cdots~$};
		\node [style=gn] (53)  at (1.125, 0.375) {$\alpha_k$};
		\node [style=none] (54)  at (0.375, -0.125) {};
		\node [style=none, xshift=3.5pt] (55)  at (0.625, 0.875) {$r_k$};
		\node [style=none] (56)  at (1.125, -0.125) {};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (57)  at (-0.125, 0.125) {$~\cdots~$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (58)  at (-0.125, 0.875) {$~\cdots~$};
		\node [style=none, xshift=2.5pt] (59)  at (0.125, 0.625) {};
		\node [style=none, xshift=-2.5pt] (60)  at (1.375, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1.center);
		\draw [style=none] (3) to (2.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (5.center) to (6.center);
		\draw [style=none] (7.center) to (9.center);
		\draw [style=none] (7.center) to (8.center);
		\draw [style=none] (8.center) to (10.center);
		\draw [style=none] (10.center) to (9.center);
		\draw [style=none] (11.center) to (12.center);
		\draw [style=none] (13.center) to (14.center);
		\draw [style=none] (51) to (54.center);
		\draw [style=none] (53) to (56.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (59.center) to (60.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen-arxiv/theta_r-alpha-on-diagrams-gen-arxiv_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (61)  at (1.125, -0.625) {};
		\node [style=none, xshift=3.5pt] (62)  at (-0.125, -0.375) {$D_2'$};
		\node [style=none] (63)  at (-0.375, -0.125) {};
		\node [style=none] (64)  at (1.125, -0.125) {};
		\node [style=gn] (65)  at (-0.375, 0.375) {$\alpha_1$};
		\node [style=gn] (66)  at (-1.125, 0.375) {$\alpha_1$};
		\node [style=none, xshift=2.5pt] (67)  at (0.125, 0.625) {};
		\node [style=none] (68)  at (-1.125, -0.875) {};
		\node [style=none] (69)  at (-1.375, -0.125) {};
		\node [style=none] (70)  at (0.375, -0.125) {};
		\node [style=none] (71)  at (-1.125, -0.625) {};
		\node [style=none, xshift=-2.5pt] (72)  at (1.375, 0.625) {};
		\node [style=none, xshift=3.5pt] (73)  at (0.625, 0.875) {$r_k$};
		\node [style=none, xshift=-2.5pt] (74)  at (-0.125, 0.625) {};
		\node [style=none, xshift=3.5pt] (75)  at (-0.875, 0.875) {$r_1$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (76)  at (-0.125, 0.125) {$~\cdots~$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (77)  at (-0.875, 0.125) {$~\cdots~$};
		\node [style=gn] (78)  at (1.125, 0.375) {$\alpha_k$};
		\node [style=none] (79)  at (1.375, -0.625) {};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (80)  at (0.625, 0.125) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (81)  at (-0.125, -0.875) {$~\cdots~$};
		\node [style=none] (82)  at (1.125, -0.875) {};
		\node [style=none, xshift=2.5pt] (83)  at (-1.375, 0.625) {};
		\node [style=gn] (84)  at (0.375, 0.375) {$\alpha_k$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (85)  at (-0.125, 0.875) {$~\cdots~$};
		\node [style=none] (86)  at (1.375, -0.125) {};
		\node [style=none] (87)  at (-1.375, -0.625) {};
		\node [style=none] (88)  at (-1.125, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (61.center) to (82.center);
		\draw [style=none] (65) to (63.center);
		\draw [style=none] (66) to (88.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (67.center) to (72.center);
		\draw [style=none] (69.center) to (87.center);
		\draw [style=none] (69.center) to (86.center);
		\draw [style=none] (71.center) to (68.center);
		\draw [style=none] (78) to (64.center);
		\draw [style=none] (79.center) to (87.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (83.center) to (74.center);
		\draw [style=none] (84) to (70.center);
		\draw [style=none] (86.center) to (79.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen/theta_r-alpha-on-diagrams-gen_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.25, -0.25) {};
		\node [style=none] (18)  at (-0.5, -0.25) {};
		\node [style=none] (19)  at (0.5, 0.25) {};
		\node [style=none] (21)  at (-0.25, -0.75) {};
		\node [style=none] (25)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (28)  at (-0.5, 0.25) {};
		\node [style=none] (30)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (31)  at (0.25, -0.75) {};
		\node [style=none] (34)  at (0.0, -0.0) {$D_1(\vec \alpha)$};
		\node [style=none] (38)  at (0.5, -0.25) {};
		\node [style=none] (39)  at (-0.25, -0.25) {};
		\node [style=none] (40)  at (-0.25, 0.75) {};
		\node [style=none] (41)  at (-0.25, 0.25) {};
		\node [style=none] (42)  at (0.25, 0.75) {};
		\node [style=none] (43)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17.center) to (31.center);
		\draw [style=none] (19.center) to (38.center);
		\draw [style=none] (28.center) to (18.center);
		\draw [style=none] (28.center) to (19.center);
		\draw [style=none] (38.center) to (18.center);
		\draw [style=none] (39.center) to (21.center);
		\draw [style=none] (40.center) to (41.center);
		\draw [style=none] (42.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen/theta_r-alpha-on-diagrams-gen_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.5, 0.25) {};
		\node [style=none] (22)  at (-0.25, -0.25) {};
		\node [style=none] (24)  at (0.5, -0.25) {};
		\node [style=none] (26)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (27)  at (0.0, -0.0) {$D_2(\vec \alpha)$};
		\node [style=none] (29)  at (0.25, -0.25) {};
		\node [style=none] (32)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (33)  at (-0.5, -0.25) {};
		\node [style=none] (35)  at (-0.25, -0.75) {};
		\node [style=none] (36)  at (0.5, 0.25) {};
		\node [style=none] (37)  at (0.25, -0.75) {};
		\node [style=none] (44)  at (-0.25, 0.75) {};
		\node [style=none] (45)  at (-0.25, 0.25) {};
		\node [style=none] (46)  at (0.25, 0.75) {};
		\node [style=none] (47)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (33.center);
		\draw [style=none] (20.center) to (36.center);
		\draw [style=none] (22.center) to (35.center);
		\draw [style=none] (24.center) to (33.center);
		\draw [style=none] (29.center) to (37.center);
		\draw [style=none] (36.center) to (24.center);
		\draw [style=none] (44.center) to (45.center);
		\draw [style=none] (46.center) to (47.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen/theta_r-alpha-on-diagrams-gen_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-1.125, 0.25) {$\alpha_1$};
		\node [style=none] (1)  at (-1.125, -0.0) {};
		\node [style=none] (2)  at (-0.375, -0.0) {};
		\node [style=gn] (3)  at (-0.375, 0.25) {$\alpha_1$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (4)  at (-0.875, 0.25) {$~\cdots~$};
		\node [style=none, xshift=2.5pt, yshift=-2.5pt] (5)  at (-1.375, 0.5) {};
		\node [style=none, xshift=-2.5pt, yshift=-2.5pt] (6)  at (-0.125, 0.5) {};
		\node [style=none] (7)  at (-1.375, -0.0) {};
		\node [style=none] (8)  at (1.375, -0.0) {};
		\node [style=none] (9)  at (-1.375, -0.5) {};
		\node [style=none] (10)  at (1.375, -0.5) {};
		\node [style=none] (11)  at (-1.125, -0.5) {};
		\node [style=none] (12)  at (-1.125, -0.75) {};
		\node [style=none] (13)  at (1.125, -0.5) {};
		\node [style=none] (14)  at (1.125, -0.75) {};
		\node [style=none, xshift=3.5pt] (15)  at (-0.125, -0.25) {$D_1'$};
		\node [style=none, xshift=3.5pt] (49)  at (-0.125, -0.75) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (50)  at (-0.875, 0.75) {$r_1$};
		\node [style=gn] (51)  at (0.375, 0.25) {$\alpha_k$};
		\node [style=none, yshift=-2.5pt, xshift=-2.5pt] (52)  at (1.375, 0.5) {};
		\node [style=none, yshift=-2.5pt, xshift=2.5pt] (53)  at (0.125, 0.5) {};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (54)  at (0.625, 0.25) {$~\cdots~$};
		\node [style=gn] (55)  at (1.125, 0.25) {$\alpha_k$};
		\node [style=none] (56)  at (0.375, -0.0) {};
		\node [style=none, xshift=3.5pt] (57)  at (0.625, 0.75) {$r_k$};
		\node [style=none] (58)  at (1.125, -0.0) {};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (59)  at (-0.125, 0.25) {$~\cdots~$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (87)  at (-0.125, 0.75) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1.center);
		\draw [style=none] (3) to (2.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (5.center) to (6.center);
		\draw [style=none] (7.center) to (9.center);
		\draw [style=none] (7.center) to (8.center);
		\draw [style=none] (8.center) to (10.center);
		\draw [style=none] (10.center) to (9.center);
		\draw [style=none] (11.center) to (12.center);
		\draw [style=none] (13.center) to (14.center);
		\draw [style=none] (51) to (56.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (53.center) to (52.center);
		\draw [style=none] (55) to (58.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen/theta_r-alpha-on-diagrams-gen_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, xshift=-2.5pt, yshift=-2.5pt] (60)  at (1.375, 0.5) {};
		\node [style=none, xshift=3.5pt] (61)  at (-0.125, -0.75) {$~\cdots~$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (62)  at (-0.875, 0.25) {$~\cdots~$};
		\node [style=none] (63)  at (1.125, -0.5) {};
		\node [style=none] (64)  at (-1.125, 0.0) {};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (65)  at (0.625, 0.25) {$~\cdots~$};
		\node [style=none] (66)  at (1.375, -0.5) {};
		\node [style=none] (67)  at (-1.125, -0.75) {};
		\node [style=none] (68)  at (-0.375, 0.0) {};
		\node [style=none] (69)  at (-1.375, -0.5) {};
		\node [style=none, yshift=-2.5pt, xshift=2.5pt] (70)  at (-1.375, 0.5) {};
		\node [style=gn] (71)  at (0.375, 0.25) {$\alpha_k$};
		\node [style=gn] (72)  at (1.125, 0.25) {$\alpha_k$};
		\node [style=none] (73)  at (0.375, 0.0) {};
		\node [style=none] (74)  at (1.375, 0.0) {};
		\node [style=none] (75)  at (-1.375, 0.0) {};
		\node [style=none] (76)  at (1.125, 0.0) {};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (77)  at (-0.125, 0.25) {$~\cdots~$};
		\node [style=none, yshift=-2.5pt, xshift=-2.5pt] (78)  at (-0.125, 0.5) {};
		\node [style=gn] (79)  at (-0.375, 0.25) {$\alpha_1$};
		\node [style=none] (80)  at (1.125, -0.75) {};
		\node [style=none, xshift=3.5pt] (81)  at (-0.125, -0.25) {$D_2'$};
		\node [style=none] (82)  at (-1.125, -0.5) {};
		\node [style=none, xshift=2.5pt, yshift=-2.5pt] (83)  at (0.125, 0.5) {};
		\node [style=none, xshift=3.5pt] (84)  at (0.625, 0.75) {$r_k$};
		\node [style=none, xshift=3.5pt] (85)  at (-0.875, 0.75) {$r_1$};
		\node [style=gn] (86)  at (-1.125, 0.25) {$\alpha_1$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (88)  at (-0.125, 0.75) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (63.center) to (80.center);
		\draw [style=none] (66.center) to (69.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (70.center) to (78.center);
		\draw [style=none] (71) to (73.center);
		\draw [style=none] (72) to (76.center);
		\draw [style=none] (74.center) to (66.center);
		\draw [style=none] (75.center) to (69.center);
		\draw [style=none] (75.center) to (74.center);
		\draw [style=none] (79) to (68.center);
		\draw [style=none] (82.center) to (67.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (83.center) to (60.center);
		\draw [style=none] (86) to (64.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-proof/theta_r-alpha-on-diagrams-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, xshift=2.5pt] (0)  at (0.125, 0.625) {};
		\node [style=none, xshift=-2.5pt] (1)  at (1.375, 0.625) {};
		\node [style=gn] (2)  at (1.125, 0.375) {$\alpha_k$};
		\node [style=none] (3)  at (-1.125, -0.625) {};
		\node [style=none, xshift=3.5pt] (5)  at (-0.125, -0.875) {$~\cdots~$};
		\node [style=none, xshift=-2.5pt] (6)  at (-0.125, 0.625) {};
		\node [style=gn] (7)  at (0.375, 0.375) {$\alpha_k$};
		\node [style=none, xshift=2.5pt] (8)  at (-1.375, 0.625) {};
		\node [style=gn] (10)  at (-1.125, 0.375) {$\alpha_1$};
		\node [style=none] (11)  at (-1.125, -0.125) {};
		\node [style=none] (13)  at (1.125, -0.875) {};
		\node [style=none] (14)  at (1.375, -0.625) {};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (15)  at (0.625, 0.125) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (16)  at (-0.875, 0.875) {$r_1$};
		\node [style=none, xshift=3.5pt] (20)  at (-0.125, -0.375) {$D_1'$};
		\node [style=none] (22)  at (1.125, -0.125) {};
		\node [style=none] (29)  at (1.125, -0.625) {};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (31)  at (-0.125, 0.125) {$~\cdots~$};
		\node [style=none] (32)  at (-1.375, -0.625) {};
		\node [style=none, xshift=3.5pt] (35)  at (0.625, 0.875) {$r_k$};
		\node [style=none] (38)  at (1.375, -0.125) {};
		\node [style=none] (41)  at (0.375, -0.125) {};
		\node [style=gn] (42)  at (-0.375, 0.375) {$\alpha_1$};
		\node [style=none] (45)  at (-1.125, -0.875) {};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (49)  at (-0.125, 0.875) {$~\cdots~$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (50)  at (-0.875, 0.125) {$~\cdots~$};
		\node [style=none] (51)  at (-1.375, -0.125) {};
		\node [style=none] (53)  at (-0.375, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (0.center) to (1.center);
		\draw [style=none] (2) to (22.center);
		\draw [style=none] (3.center) to (45.center);
		\draw [style=none] (7) to (41.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (8.center) to (6.center);
		\draw [style=none] (10) to (11.center);
		\draw [style=none] (14.center) to (32.center);
		\draw [style=none] (29.center) to (13.center);
		\draw [style=none] (38.center) to (14.center);
		\draw [style=none] (42) to (53.center);
		\draw [style=none] (51.center) to (32.center);
		\draw [style=none] (51.center) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-proof/theta_r-alpha-on-diagrams-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (-1.375, -0.125) {};
		\node [style=none] (9)  at (1.125, -0.125) {};
		\node [style=none] (12)  at (-1.375, -0.625) {};
		\node [style=none] (17)  at (-1.125, -0.875) {};
		\node [style=none, xshift=3.5pt] (18)  at (-0.875, 0.875) {$r_1$};
		\node [style=none, xshift=-2.5pt] (19)  at (1.375, 0.625) {};
		\node [style=none, xshift=3.5pt] (21)  at (0.625, 0.875) {$r_k$};
		\node [style=gn] (24)  at (0.375, 0.375) {$\alpha_k$};
		\node [style=none] (25)  at (-1.125, -0.625) {};
		\node [style=none] (26)  at (-0.375, -0.125) {};
		\node [style=none] (27)  at (1.375, -0.125) {};
		\node [style=none] (28)  at (1.375, -0.625) {};
		\node [style=none, xshift=2.5pt] (30)  at (0.125, 0.625) {};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (33)  at (-0.125, 0.125) {$~\cdots~$};
		\node [style=gn] (34)  at (-1.125, 0.375) {$\alpha_1$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (36)  at (-0.125, 0.875) {$~\cdots~$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (37)  at (0.625, 0.125) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (39)  at (-0.125, -0.375) {$D_2'$};
		\node [style=none, xshift=2.5pt] (40)  at (-1.375, 0.625) {};
		\node [style=none, xshift=-2.5pt] (43)  at (-0.125, 0.625) {};
		\node [style=none] (44)  at (1.125, -0.625) {};
		\node [style=none] (46)  at (1.125, -0.875) {};
		\node [style=none] (47)  at (0.375, -0.125) {};
		\node [style=gn] (48)  at (1.125, 0.375) {$\alpha_k$};
		\node [style=gn] (52)  at (-0.375, 0.375) {$\alpha_1$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (54)  at (-0.875, 0.125) {$~\cdots~$};
		\node [style=none] (55)  at (-1.125, -0.125) {};
		\node [style=none, xshift=3.5pt] (56)  at (-0.125, -0.875) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4.center) to (12.center);
		\draw [style=none] (4.center) to (27.center);
		\draw [style=none] (24) to (47.center);
		\draw [style=none] (25.center) to (17.center);
		\draw [style=none] (27.center) to (28.center);
		\draw [style=none] (28.center) to (12.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (30.center) to (19.center);
		\draw [style=none] (34) to (55.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (40.center) to (43.center);
		\draw [style=none] (44.center) to (46.center);
		\draw [style=none] (48) to (9.center);
		\draw [style=none] (52) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-proof/theta_r-alpha-on-diagrams-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (58)  at (0.625, -0.125) {};
		\node [style=none] (59)  at (-0.625, -0.125) {};
		\node [style=none, yshift=-3.5pt] (60)  at (0.875, 0.125) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (61)  at (-0.125, 0.375) {$~\cdots~$};
		\node [style=none, yshift=-3.5pt] (62)  at (-0.875, 0.125) {$~\cdots~$};
		\node [style=none] (63)  at (1.125, -0.875) {};
		\node [style=none] (64)  at (-1.125, -0.875) {};
		\node [style=none] (65)  at (1.375, -0.125) {};
		\node [style=none, xshift=3.5pt] (66)  at (-0.125, -0.875) {$~\cdots~$};
		\node [style=none] (67)  at (-1.125, -0.625) {};
		\node [style=none] (68)  at (1.125, -0.125) {};
		\node [style=none] (69)  at (1.125, -0.625) {};
		\node [style=none] (70)  at (1.375, -0.625) {};
		\node [style=none, xshift=3.5pt] (71)  at (-0.125, -0.375) {$D_1'$};
		\node [style=none] (72)  at (-1.375, -0.625) {};
		\node [style=none] (73)  at (-1.375, -0.125) {};
		\node [style=none] (75)  at (0.875, 0.375) {$P_{r_k}$};
		\node [style=none] (76)  at (-0.875, 0.375) {$P_{r_1}$};
		\node [style=none] (77)  at (-1.125, -0.125) {};
		\node [style=none] (78)  at (-1.375, 0.125) {};
		\node [style=none] (79)  at (-0.375, 0.125) {};
		\node [style=none] (80)  at (0.375, 0.125) {};
		\node [style=none] (81)  at (0.375, 0.625) {};
		\node [style=none] (82)  at (1.375, 0.625) {};
		\node [style=none] (83)  at (1.375, 0.125) {};
		\node [style=none] (84)  at (-1.375, 0.625) {};
		\node [style=none] (85)  at (-0.375, 0.625) {};
		\node [style=none] (86)  at (-1.125, 0.125) {};
		\node [style=none] (87)  at (-0.625, 0.125) {};
		\node [style=none] (88)  at (0.625, 0.125) {};
		\node [style=none] (89)  at (1.125, 0.125) {};
		\node [style=none] (90)  at (0.625, 0.625) {};
		\node [style=none] (91)  at (1.125, 0.625) {};
		\node [style=none] (92)  at (0.625, 0.875) {};
		\node [style=none] (93)  at (1.125, 0.875) {};
		\node [style=none, yshift=-3.5pt] (94)  at (0.875, 0.875) {$~\cdots~$};
		\node [style=none] (95)  at (-1.125, 0.625) {};
		\node [style=none] (96)  at (-0.625, 0.875) {};
		\node [style=none] (97)  at (-0.625, 0.625) {};
		\node [style=none] (98)  at (-1.125, 0.875) {};
		\node [style=none, yshift=-3.5pt] (99)  at (-0.875, 0.875) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (58.center) to (88.center);
		\draw (59.center) to (87.center);
		\draw [style=none] (65.center) to (70.center);
		\draw [style=none] (67.center) to (64.center);
		\draw (68.center) to (89.center);
		\draw [style=none] (69.center) to (63.center);
		\draw [style=none] (70.center) to (72.center);
		\draw [style=none] (73.center) to (72.center);
		\draw [style=none] (73.center) to (65.center);
		\draw (78.center) to (79.center);
		\draw (79.center) to (85.center);
		\draw (80.center) to (83.center);
		\draw (81.center) to (80.center);
		\draw (82.center) to (81.center);
		\draw (83.center) to (82.center);
		\draw (84.center) to (78.center);
		\draw (85.center) to (84.center);
		\draw (86.center) to (77.center);
		\draw (90.center) to (92.center);
		\draw (91.center) to (93.center);
		\draw (95.center) to (98.center);
		\draw (97.center) to (96.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-proof/theta_r-alpha-on-diagrams-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (100)  at (1.375, 0.125) {};
		\node [style=none] (101)  at (0.625, 0.125) {};
		\node [style=none, yshift=-3.5pt] (102)  at (-0.875, 0.875) {$~\cdots~$};
		\node [style=none] (103)  at (-0.375, 0.625) {};
		\node [style=none, xshift=3.5pt] (104)  at (-0.125, -0.375) {$D_2'$};
		\node [style=none] (105)  at (0.875, 0.375) {$P_{r_k}$};
		\node [style=none] (106)  at (-1.375, 0.625) {};
		\node [style=none] (107)  at (-1.125, -0.125) {};
		\node [style=none, xshift=3.5pt] (108)  at (-0.125, 0.375) {$~\cdots~$};
		\node [style=none] (109)  at (-1.375, 0.125) {};
		\node [style=none] (110)  at (1.125, -0.125) {};
		\node [style=none, xshift=3.5pt] (111)  at (-0.125, -0.875) {$~\cdots~$};
		\node [style=none] (112)  at (1.125, -0.875) {};
		\node [style=none] (113)  at (-0.625, 0.125) {};
		\node [style=none] (114)  at (1.125, 0.625) {};
		\node [style=none] (115)  at (-1.125, 0.125) {};
		\node [style=none] (116)  at (1.375, -0.625) {};
		\node [style=none] (117)  at (-1.375, -0.125) {};
		\node [style=none] (118)  at (-0.875, 0.375) {$P_{r_1}$};
		\node [style=none] (119)  at (0.625, -0.125) {};
		\node [style=none] (120)  at (0.375, 0.125) {};
		\node [style=none] (121)  at (1.125, -0.625) {};
		\node [style=none] (122)  at (1.125, 0.125) {};
		\node [style=none] (123)  at (1.375, -0.125) {};
		\node [style=none] (124)  at (-0.625, 0.875) {};
		\node [style=none] (125)  at (0.375, 0.625) {};
		\node [style=none] (126)  at (-1.125, 0.875) {};
		\node [style=none] (127)  at (-1.125, -0.875) {};
		\node [style=none] (128)  at (0.625, 0.625) {};
		\node [style=none, yshift=-3.5pt] (129)  at (-0.875, 0.125) {$~\cdots~$};
		\node [style=none] (130)  at (-0.625, -0.125) {};
		\node [style=none, yshift=-3.5pt] (131)  at (0.875, 0.875) {$~\cdots~$};
		\node [style=none] (132)  at (-0.375, 0.125) {};
		\node [style=none] (133)  at (-1.125, -0.625) {};
		\node [style=none] (134)  at (-1.375, -0.625) {};
		\node [style=none] (135)  at (1.375, 0.625) {};
		\node [style=none] (136)  at (-0.625, 0.625) {};
		\node [style=none] (137)  at (1.125, 0.875) {};
		\node [style=none] (138)  at (-1.125, 0.625) {};
		\node [style=none, yshift=-3.5pt] (139)  at (0.875, 0.125) {$~\cdots~$};
		\node [style=none] (140)  at (0.625, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (100.center) to (135.center);
		\draw (103.center) to (106.center);
		\draw (106.center) to (109.center);
		\draw (109.center) to (132.center);
		\draw (110.center) to (122.center);
		\draw (114.center) to (137.center);
		\draw (115.center) to (107.center);
		\draw [style=none] (116.center) to (134.center);
		\draw [style=none] (117.center) to (134.center);
		\draw [style=none] (117.center) to (123.center);
		\draw (119.center) to (101.center);
		\draw (120.center) to (100.center);
		\draw [style=none] (121.center) to (112.center);
		\draw [style=none] (123.center) to (116.center);
		\draw (125.center) to (120.center);
		\draw (128.center) to (140.center);
		\draw (130.center) to (113.center);
		\draw (132.center) to (103.center);
		\draw [style=none] (133.center) to (127.center);
		\draw (135.center) to (125.center);
		\draw (136.center) to (124.center);
		\draw (138.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams/theta_r-alpha-on-diagrams_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (0.25, -0.25) {};
		\node [style=none] (32)  at (-0.5, -0.25) {};
		\node [style=none] (33)  at (0.5, 0.25) {};
		\node [style=none] (35)  at (-0.25, -0.75) {};
		\node [style=none] (39)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (42)  at (-0.5, 0.25) {};
		\node [style=none] (44)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (45)  at (0.25, -0.75) {};
		\node [style=none] (48)  at (0.0, -0.0) {$D_1(\alpha)$};
		\node [style=none] (52)  at (0.5, -0.25) {};
		\node [style=none] (53)  at (-0.25, -0.25) {};
		\node [style=none] (54)  at (-0.25, 0.75) {};
		\node [style=none] (55)  at (-0.25, 0.25) {};
		\node [style=none] (56)  at (0.25, 0.75) {};
		\node [style=none] (57)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (31.center) to (45.center);
		\draw [style=none] (33.center) to (52.center);
		\draw [style=none] (42.center) to (32.center);
		\draw [style=none] (42.center) to (33.center);
		\draw [style=none] (52.center) to (32.center);
		\draw [style=none] (53.center) to (35.center);
		\draw [style=none] (54.center) to (55.center);
		\draw [style=none] (56.center) to (57.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams/theta_r-alpha-on-diagrams_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (34)  at (-0.5, 0.25) {};
		\node [style=none] (36)  at (-0.25, -0.25) {};
		\node [style=none] (38)  at (0.5, -0.25) {};
		\node [style=none] (40)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (41)  at (0.0, -0.0) {$D_2(\alpha)$};
		\node [style=none] (43)  at (0.25, -0.25) {};
		\node [style=none] (46)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (47)  at (-0.5, -0.25) {};
		\node [style=none] (49)  at (-0.25, -0.75) {};
		\node [style=none] (50)  at (0.5, 0.25) {};
		\node [style=none] (51)  at (0.25, -0.75) {};
		\node [style=none] (58)  at (-0.25, 0.75) {};
		\node [style=none] (59)  at (-0.25, 0.25) {};
		\node [style=none] (60)  at (0.25, 0.75) {};
		\node [style=none] (61)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (34.center) to (47.center);
		\draw [style=none] (34.center) to (50.center);
		\draw [style=none] (36.center) to (49.center);
		\draw [style=none] (38.center) to (47.center);
		\draw [style=none] (43.center) to (51.center);
		\draw [style=none] (50.center) to (38.center);
		\draw [style=none] (58.center) to (59.center);
		\draw [style=none] (60.center) to (61.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams/theta_r-alpha-on-diagrams_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.375, 0.25) {$\alpha$};
		\node [style=none] (1)  at (-0.375, -0.0) {};
		\node [style=none] (2)  at (0.375, -0.0) {};
		\node [style=gn] (3)  at (0.375, 0.25) {$\alpha$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (4)  at (-0.125, 0.25) {$~\cdots~$};
		\node [style=none, xshift=2.5pt, yshift=-2.5pt] (5)  at (-0.625, 0.5) {};
		\node [style=none, xshift=-2.5pt, yshift=-2.5pt] (6)  at (0.625, 0.5) {};
		\node [style=none] (7)  at (-0.625, -0.0) {};
		\node [style=none] (8)  at (0.625, -0.0) {};
		\node [style=none] (9)  at (-0.625, -0.5) {};
		\node [style=none] (10)  at (0.625, -0.5) {};
		\node [style=none] (11)  at (-0.375, -0.5) {};
		\node [style=none] (12)  at (-0.375, -0.75) {};
		\node [style=none] (13)  at (0.375, -0.5) {};
		\node [style=none] (14)  at (0.375, -0.75) {};
		\node [style=none, xshift=3.5pt] (15)  at (-0.125, -0.25) {$D_1'$};
		\node [style=none, xshift=3.5pt] (63)  at (-0.125, -0.75) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (66)  at (-0.125, 0.75) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1.center);
		\draw [style=none] (3) to (2.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (5.center) to (6.center);
		\draw [style=none] (7.center) to (9.center);
		\draw [style=none] (7.center) to (8.center);
		\draw [style=none] (8.center) to (10.center);
		\draw [style=none] (10.center) to (9.center);
		\draw [style=none] (11.center) to (12.center);
		\draw [style=none] (13.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams/theta_r-alpha-on-diagrams_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (16)  at (0.375, 0.25) {$\alpha$};
		\node [style=none] (17)  at (0.625, -0.5) {};
		\node [style=none, yshift=-2.5pt, xshift=2.5pt] (18)  at (-0.625, 0.5) {};
		\node [style=none] (19)  at (-0.625, -0.5) {};
		\node [style=none] (20)  at (-0.625, -0.0) {};
		\node [style=none] (21)  at (-0.375, -0.5) {};
		\node [style=gn] (22)  at (-0.375, 0.25) {$\alpha$};
		\node [style=none] (23)  at (0.375, -0.0) {};
		\node [style=none] (24)  at (-0.375, -0.0) {};
		\node [style=none, yshift=-2.5pt, xshift=-2.5pt] (25)  at (0.625, 0.5) {};
		\node [style=none] (26)  at (-0.375, -0.75) {};
		\node [style=none] (27)  at (0.625, -0.0) {};
		\node [style=none] (28)  at (0.375, -0.5) {};
		\node [style=none] (29)  at (0.375, -0.75) {};
		\node [style=none, xshift=3.5pt] (64)  at (-0.125, -0.25) {$D_2'$};
		\node [style=none, xshift=3.5pt] (65)  at (-0.125, -0.75) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (67)  at (-0.125, 0.75) {$r$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (68)  at (-0.125, 0.25) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16) to (23.center);
		\draw [style=none] (17.center) to (19.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (18.center) to (25.center);
		\draw [style=none] (20.center) to (19.center);
		\draw [style=none] (20.center) to (27.center);
		\draw [style=none] (21.center) to (26.center);
		\draw [style=none] (22) to (24.center);
		\draw [style=none] (27.center) to (17.center);
		\draw [style=none] (28.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/toffoli-from-triangle/toffoli-from-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, 0.25) {};
		\node [style=none] (1)  at (-0.5, 0.25) {};
		\node [style=none] (2)  at (-0.5, 0.5) {};
		\node [style=none] (3)  at (0.75, 0.25) {};
		\node [style=none] (4)  at (0.75, -0.25) {};
		\node [style=none] (5)  at (-0.75, -0.25) {};
		\node [style=none] (6)  at (0.0, 0.25) {};
		\node [style=none] (7)  at (0.0, 0.5) {};
		\node [style=none] (8)  at (0.5, 0.25) {};
		\node [style=none] (9)  at (0.5, 0.5) {};
		\node [style=none] (10)  at (-0.5, -0.5) {};
		\node [style=none] (11)  at (-0.5, -0.25) {};
		\node [style=none] (12)  at (0.0, -0.25) {};
		\node [style=none] (13)  at (0.0, -0.5) {};
		\node [style=none] (14)  at (0.5, -0.25) {};
		\node [style=none] (15)  at (0.5, -0.5) {};
		\node [style=none] (16)  at (0.0, -0.0) {\textit{Toffoli}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (5.center);
		\draw [style=none] (0.center) to (3.center);
		\draw [style=none] (2.center) to (1.center);
		\draw [style=none] (3.center) to (4.center);
		\draw [style=none] (4.center) to (5.center);
		\draw [style=none] (7.center) to (6.center);
		\draw [style=none] (9.center) to (8.center);
		\draw [style=none] (11.center) to (10.center);
		\draw [style=none] (12.center) to (13.center);
		\draw [style=none] (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/toffoli-from-triangle/toffoli-from-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (-0.875, -0.25) {};
		\node [style=ug, rotate=90] (19)  at (-0.375, -0.25) {};
		\node [style=gn] (20)  at (0.125, -0.25) {};
		\node [style=rn] (21)  at (-0.375, 0.25) {$\pi$};
		\node [style=rn] (22)  at (0.625, -0.25) {};
		\node [style=ug, rotate=-45] (23)  at (-0.625, -0.0) {};
		\node [style=gn] (24)  at (0.375, 0.25) {};
		\node [style=none] (25)  at (0.625, 0.75) {};
		\node [style=none] (26)  at (0.625, -0.75) {};
		\node [style=none] (27)  at (-0.875, 0.75) {};
		\node [style=none] (28)  at (-0.875, -0.75) {};
		\node [style=none] (29)  at (0.375, -0.75) {};
		\node [style=none] (30)  at (0.375, 0.75) {};
		\node [style=gn] (31)  at (0.875, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18) to (22);
		\draw [style=none] (21) to (18);
		\draw [style=none] (21) to (20);
		\draw [style=none] (21) to (24);
		\draw [style=none] (25.center) to (26.center);
		\draw [style=none] (27.center) to (28.center);
		\draw [style=none] (29.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/toffoli-red-state/toffoli-red-state_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.25) {\textit{Toffoli}};
		\node [style=none] (1)  at (-0.5, 0.0) {};
		\node [style=none] (2)  at (0.0, -0.75) {};
		\node [style=none] (3)  at (0.5, 0.75) {};
		\node [style=none] (4)  at (0.0, 0.0) {};
		\node [style=none] (5)  at (-0.75, -0.5) {};
		\node [style=none] (6)  at (0.5, -0.5) {};
		\node [style=none] (7)  at (0.75, 0.0) {};
		\node [style=none] (8)  at (-0.75, 0.0) {};
		\node [style=none] (9)  at (0.75, -0.5) {};
		\node [style=none] (10)  at (-0.5, -0.75) {};
		\node [style=none] (11)  at (0.5, -0.75) {};
		\node [style=none] (12)  at (-0.5, -0.5) {};
		\node [style=none] (13)  at (0.0, -0.5) {};
		\node [style=none] (14)  at (0.5, 0.0) {};
		\node [style=rn] (16)  at (-0.5, 0.5) {$k\pi$};
		\node [style=rn] (17)  at (0.0, 0.5) {$\ell\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3.center) to (14.center);
		\draw [style=none] (6.center) to (11.center);
		\draw [style=none] (7.center) to (9.center);
		\draw [style=none] (8.center) to (5.center);
		\draw [style=none] (8.center) to (7.center);
		\draw [style=none] (9.center) to (5.center);
		\draw [style=none] (12.center) to (10.center);
		\draw [style=none] (13.center) to (2.center);
		\draw [style=none] (16) to (1.center);
		\draw [style=none] (17) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/toffoli-red-state/toffoli-red-state_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (0.625, -0.5) {};
		\node [style=rn] (19)  at (-0.625, -0.0) {$k\pi$};
		\node [style=none] (20)  at (-0.125, -0.5) {};
		\node [style=none] (21)  at (-0.625, -0.5) {};
		\node [style=none] (22)  at (0.625, 0.5) {};
		\node [style=rn] (23)  at (-0.125, -0.0) {$\ell\pi$};
		\node [style=rn] (24)  at (0.625, -0.0) {$k\ell\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19) to (21.center);
		\draw [style=none] (22.center) to (18.center);
		\draw [style=none] (23) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-0/triangle-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.5) {};
		\node [style=uglabel] (1)  at (0.0, 0.25) {$0$};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=ug] (3)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-0/triangle-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (-0.75, -0.375) {};
		\node [style=uglabel] (6)  at (-0.75, 0.375) {$\tan(0)$};
		\node [style=none] (7)  at (-0.75, 0.625) {};
		\node [style=ug] (8)  at (-0.75, 0.125) {};
		\node [style=gn] (9)  at (-0.25, -0.375) {};
		\node [style=gn] (10)  at (0.25, -0.125) {};
		\node [style=rn] (11)  at (0.25, -0.625) {};
		\node [style=gn] (12)  at (0.75, -0.125) {};
		\node [style=rn] (13)  at (0.75, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (5.center);
		\draw (10) to (11);
		\draw [in=135, out=-135, looseness=1.25] (10) to (11);
		\draw [in=314, out=45, looseness=1.25] (11) to (10);
		\draw (12) to (13);
		\draw [in=135, out=-135, looseness=1.25] (12) to (13);
		\draw [in=314, out=45, looseness=1.25] (13) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-0/triangle-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.125, 1.5) {};
		\node [style=none] (16)  at (-0.125, -1.5) {};
		\node [style=rn] (17)  at (-0.125, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (18)  at (-0.125, 0.5) {};
		\node [style=rn] (19)  at (0.375, 1.0) {};
		\node [style=gn] (20)  at (-0.125, 1.0) {};
		\node [style=gn, xshift=3pt] (22)  at (-0.875, 0.5) {$\frac{\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt, align=center] (23)  at (0.625, -0.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (24)  at (0.625, 0.0) {$\pi$};
		\node [style=gn] (26)  at (0.625, 1.5) {};
		\node [style=gn] (27)  at (0.625, 0.5) {};
		\node [style=gn] (32)  at (0.375, -1.0) {};
		\node [style=rn] (33)  at (0.375, -1.5) {};
		\node [style=gn] (34)  at (0.875, -1.0) {};
		\node [style=rn] (35)  at (0.875, -1.5) {};
		\node [style=gn] (40)  at (-0.125, 0.0) {};
		\node [style=gn] (41)  at (-0.125, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15.center) to (16.center);
		\draw (18) to (22);
		\draw (19) to (20);
		\draw [style=none] (19) to (27);
		\draw (24) to (23);
		\draw [style=none] (26) to (19);
		\draw (32) to (33);
		\draw [in=135, out=-135, looseness=1.25] (32) to (33);
		\draw [in=314, out=45, looseness=1.25] (33) to (32);
		\draw (34) to (35);
		\draw [in=135, out=-135, looseness=1.25] (34) to (35);
		\draw [in=314, out=45, looseness=1.25] (35) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-0/triangle-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (42)  at (0.0, 1.125) {};
		\node [style=none] (43)  at (0.0, -1.125) {};
		\node [style=rn] (44)  at (0.0, -0.625) {$\frac{\pi}{2}$};
		\node [style=rn] (45)  at (0.0, 0.125) {-$\frac{\pi}{2}$};
		\node [style=gn] (47)  at (0.0, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (42.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-0/triangle-0_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (37)  at (0.0, -0.5) {};
		\node [style=none] (39)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39.center) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-decomp-2-proof/triangle-decomp-2-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (0.0, 1.0) {};
		\node [style=none] (6)  at (0.0, -1.0) {};
		\node [style=ug] (10)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-from-toffoli/triangle-from-toffoli_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (0.0, 0.5) {};
		\node [style=none] (15)  at (0.0, -0.5) {};
		\node [style=ug, rotate=0] (16)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-from-toffoli/triangle-from-toffoli_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.875, 0.125) {};
		\node [style=none] (1)  at (-0.625, 0.125) {};
		\node [style=none] (2)  at (0.625, 0.125) {};
		\node [style=none] (3)  at (0.625, -0.375) {};
		\node [style=none] (4)  at (-0.875, -0.375) {};
		\node [style=none] (5)  at (-0.125, 0.125) {};
		\node [style=none] (6)  at (-0.125, 0.875) {};
		\node [style=none] (7)  at (0.375, 0.125) {};
		\node [style=none] (8)  at (-0.625, -0.875) {};
		\node [style=none] (9)  at (-0.625, -0.375) {};
		\node [style=none] (10)  at (-0.125, -0.375) {};
		\node [style=none] (11)  at (0.375, -0.375) {};
		\node [style=none] (12)  at (-0.125, -0.125) {\textit{Toffoli}};
		\node [style=rn] (17)  at (0.375, 0.375) {};
		\node [style=rn] (18)  at (0.375, -0.625) {};
		\node [style=rn] (19)  at (-0.125, 0.375) {$\pi$};
		\node [style=gn] (20)  at (-0.625, 0.375) {};
		\node [style=gn] (21)  at (-0.125, -0.625) {};
		\node [style=rn] (22)  at (0.875, -0.375) {};
		\node [style=gn] (23)  at (0.875, 0.125) {};
		\node [style=rn] (24)  at (0.875, 0.625) {};
		\node [style=gn] (25)  at (0.875, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none] (0.center) to (2.center);
		\draw [style=none] (2.center) to (3.center);
		\draw [style=none] (3.center) to (4.center);
		\draw [style=none] (6.center) to (5.center);
		\draw [style=none] (9.center) to (8.center);
		\draw [style=none] (10.center) to (21);
		\draw [style=none] (11.center) to (18);
		\draw [style=none] (17) to (7.center);
		\draw [style=none] (20) to (1.center);
		\draw [bend right=45, looseness=1.00] (22) to (25);
		\draw (22) to (25);
		\draw [bend right=45, looseness=1.00] (23) to (24);
		\draw [bend right=45, looseness=1.00] (24) to (23);
		\draw (24) to (23);
		\draw [bend right=45, looseness=1.00] (25) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-times-exp-proof/triangle-times-exp-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.5) {};
		\node [style=uglabel] (1)  at (0.0, 0.25) {$e^{i\theta}e^{i\gamma}\tan(\alpha)$};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=ug] (3)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-times-exp-proof/triangle-times-exp-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (-0.625, -0.5) {};
		\node [style=uglabel] (6)  at (-0.625, 0.25) {$e^{i(\theta{+}\gamma)}\tan(\alpha)$};
		\node [style=none] (7)  at (-0.625, 0.5) {};
		\node [style=ug] (8)  at (-0.625, 0.0) {};
		\node [style=gn] (9)  at (-0.125, -0.5) {$2\alpha$};
		\node [style=gn] (10)  at (0.375, -0.5) {$2\alpha$};
		\node [style=none, font={\scriptsize}] (72)  at (0.625, -0.25) {-$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-times-exp-proof/triangle-times-exp-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (0.625, -1.375) {$2\alpha$};
		\node [style=none] (20)  at (-0.125, 1.875) {};
		\node [style=none] (21)  at (-0.125, -1.875) {};
		\node [style=rn] (22)  at (-0.125, -0.375) {$\frac{\pi}{2}$};
		\node [style=rn] (23)  at (-0.125, 0.625) {};
		\node [style=rn] (24)  at (0.625, 1.375) {};
		\node [style=gn, minimum width=0.35cm] (25)  at (-0.125, 1.375) {$\theta{+}\gamma$};
		\node [style=gn, minimum width=0.35cm] (26)  at (-0.125, 0.125) {$\alpha$};
		\node [style=gn, xshift=3pt] (27)  at (-0.875, 0.625) {$\frac{\pi}{2}${-}$\alpha$};
		\node [style=gn, inner sep=-0.5pt, align=center] (28)  at (0.625, -0.625) {$\frac{-\pi}{4}$};
		\node [style=rn] (29)  at (0.625, -0.125) {$\pi$};
		\node [style=gn, minimum width=0.35cm] (30)  at (-0.125, -1.125) {-$\theta$-$\gamma$};
		\node [style=gn, minimum width=0.35cm] (31)  at (0.875, 1.875) {$\alpha$};
		\node [style=gn, minimum width=0.35cm] (32)  at (0.875, 0.875) {$\alpha$};
		\node [style=none, font={\scriptsize}] (71)  at (0.875, -1.125) {-$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20.center) to (21.center);
		\draw (23) to (27);
		\draw (24) to (25);
		\draw [style=none] (24) to (32);
		\draw (29) to (28);
		\draw [style=none] (31) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-times-exp-proof/triangle-times-exp-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (34)  at (0.625, -1.5) {$2\alpha$};
		\node [style=none] (36)  at (-0.125, 2.0) {};
		\node [style=none] (37)  at (-0.125, -2.0) {};
		\node [style=rn] (38)  at (-0.125, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (39)  at (-0.125, 0.5) {};
		\node [style=rn] (40)  at (0.375, 1.0) {};
		\node [style=gn, minimum width=0.35cm] (41)  at (-0.125, 1.0) {$\gamma$};
		\node [style=gn, minimum width=0.35cm] (42)  at (-0.125, 0.0) {$\alpha$};
		\node [style=gn, xshift=3pt] (43)  at (-0.875, 0.5) {$\frac{\pi}{2}${-}$\alpha$};
		\node [style=gn, inner sep=-0.5pt, align=center] (44)  at (0.625, -0.75) {$\frac{-\pi}{4}$};
		\node [style=rn] (45)  at (0.625, -0.25) {$\pi$};
		\node [style=gn, minimum width=0.35cm] (46)  at (-0.125, -1.5) {-$\theta$};
		\node [style=gn, minimum width=0.35cm] (47)  at (0.625, 1.5) {$\alpha$};
		\node [style=gn, minimum width=0.35cm] (48)  at (0.625, 0.5) {$\alpha$};
		\node [style=gn, minimum width=0.35cm] (49)  at (-0.125, 1.5) {$\theta$};
		\node [style=gn, minimum width=0.35cm] (50)  at (-0.125, -1.0) {-$\gamma$};
		\node [style=none, font={\scriptsize}] (73)  at (0.875, -1.25) {-$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36.center) to (37.center);
		\draw (39) to (43);
		\draw (40) to (41);
		\draw [style=none] (40) to (48);
		\draw (45) to (44);
		\draw [style=none] (47) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-times-exp-proof/triangle-times-exp-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (52)  at (-0.625, -1.0) {};
		\node [style=uglabel] (53)  at (-0.625, 0.25) {$e^{i\gamma}\tan(\alpha)$};
		\node [style=none] (54)  at (-0.625, 1.0) {};
		\node [style=ug] (55)  at (-0.625, 0.0) {};
		\node [style=gn] (56)  at (-0.125, -0.5) {$2\alpha$};
		\node [style=gn] (57)  at (0.375, -0.5) {$2\alpha$};
		\node [style=none, font={\scriptsize}] (58)  at (0.625, -0.25) {-$1$};
		\node [style=gn, minimum width=0.35cm] (59)  at (-0.625, 0.5) {$\theta$};
		\node [style=gn, minimum width=0.35cm] (60)  at (-0.625, -0.5) {-$\theta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (54.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-times-exp-proof/triangle-times-exp-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (62)  at (0.0, -1.0) {};
		\node [style=uglabel] (63)  at (0.0, 0.25) {$e^{i\gamma}\tan(\alpha)$};
		\node [style=none] (64)  at (0.0, 1.0) {};
		\node [style=ug] (65)  at (0.0, 0.0) {};
		\node [style=gn, minimum width=0.35cm] (69)  at (0.0, 0.5) {$\theta$};
		\node [style=gn, minimum width=0.35cm] (70)  at (0.0, -0.5) {-$\theta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (64.center) to (62.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-CNOT-proof-2/ug-fork-absorbs-CNOT-proof-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (29)  at (0.0, -0.0) {};
		\node [style=ug] (30)  at (0.5, -0.0) {};
		\node [style=rn] (31)  at (0.5, -0.5) {};
		\node [style=none] (32)  at (0.5, -1.0) {};
		\node [style=gn] (33)  at (0.0, -0.5) {};
		\node [style=rn] (34)  at (-0.5, -0.75) {};
		\node [style=gn] (35)  at (0.25, 0.5) {};
		\node [style=gn] (36)  at (-0.5, -0.25) {};
		\node [style=none] (37)  at (0.0, -1.0) {};
		\node [style=none] (38)  at (0.25, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-150, out=90, looseness=1.25] (29) to (35);
		\draw [in=-30, out=90, looseness=1.25] (30) to (35);
		\draw (31) to (33);
		\draw (32.center) to (30);
		\draw (34) to (36);
		\draw (35) to (38.center);
		\draw (37.center) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-CNOT-proof-2/ug-fork-absorbs-CNOT-proof-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 1.5) {};
		\node [style=gn] (1)  at (-0.25, -1.0) {};
		\node [style=none] (2)  at (-0.25, -1.5) {};
		\node [style=rn] (3)  at (-0.75, -1.25) {};
		\node [style=rn] (4)  at (0.25, -1.0) {};
		\node [style=gn] (5)  at (0.0, 1.0) {};
		\node [style=gn] (6)  at (-0.75, -0.75) {};
		\node [style=none] (7)  at (0.25, -1.5) {};
		\node [style=rn] (8)  at (-0.25, 0.5) {};
		\node [style=gn] (9)  at (-0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (10)  at (0.25, 0.5) {};
		\node [style=gn] (11)  at (0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (12)  at (-0.25, -0.0) {$\frac{\pi}{4}$};
		\node [style=gn] (13)  at (0.25, -0.0) {$\frac{\pi}{4}$};
		\node [style=rn] (14)  at (-0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (15)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (40)  at (0.5, 1.25) {};
		\node [style=gn, inner sep=-0.5pt] (41)  at (1.0, 1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep={-1 pt}] (42)  at (1.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep={-1 pt}] (43)  at (-1.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=rn] (44)  at (-0.5, 1.25) {};
		\node [style=gn, inner sep={-1 pt}] (45)  at (-1.0, 1.5) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (6);
		\draw (4) to (1);
		\draw (5) to (0.center);
		\draw (5) to (8);
		\draw (5) to (10);
		\draw (5) to (40);
		\draw (8) to (9);
		\draw (8) to (2.center);
		\draw (10) to (11);
		\draw (10) to (7.center);
		\draw (40) to (41);
		\draw (40) to (42);
		\draw (44) to (45);
		\draw (44) to (43);
		\draw (44) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-CNOT-proof-2/ug-fork-absorbs-CNOT-proof-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (16)  at (0.25, 0.5) {};
		\node [style=none] (17)  at (-0.25, -1.5) {};
		\node [style=gn] (18)  at (-0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (19)  at (0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (20)  at (-0.25, 0.5) {};
		\node [style=gn] (21)  at (0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=none] (22)  at (-0.0, 1.5) {};
		\node [style=none] (23)  at (0.25, -1.5) {};
		\node [style=gn] (25)  at (-0.0, 1.0) {};
		\node [style=gn] (26)  at (0.25, -0.0) {$\frac{\pi}{4}$};
		\node [style=gn] (27)  at (-0.25, -0.0) {$\frac{\pi}{4}$};
		\node [style=rn] (28)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn, inner sep={-1 pt}] (46)  at (1.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep={-1 pt}] (47)  at (1.0, 1.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (48)  at (-0.5, 1.25) {};
		\node [style=gn, inner sep={-1 pt}] (49)  at (-1.0, 1.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep={-1 pt}] (50)  at (-1.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=rn] (51)  at (0.5, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (21);
		\draw (16) to (23.center);
		\draw (20) to (18);
		\draw (20) to (17.center);
		\draw (25) to (22.center);
		\draw (25) to (20);
		\draw (25) to (16);
		\draw (25) to (51);
		\draw (48) to (49);
		\draw (48) to (50);
		\draw (48) to (25);
		\draw (51) to (47);
		\draw (51) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-CNOT-proof-2/ug-fork-absorbs-CNOT-proof-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (53)  at (0.0, 0.75) {};
		\node [style=ug] (54)  at (0.25, -0.25) {};
		\node [style=none] (55)  at (0.25, -0.75) {};
		\node [style=ug] (56)  at (-0.25, -0.25) {};
		\node [style=none] (57)  at (-0.25, -0.75) {};
		\node [style=gn] (58)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-30, out=90, looseness=1.25] (54) to (58);
		\draw (55.center) to (54);
		\draw [in=-150, out=90, looseness=1.25] (56) to (58);
		\draw (57.center) to (56);
		\draw (58) to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-anti-CNOT-proof/ug-fork-absorbs-anti-CNOT-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, 0.5) {};
		\node [style=rn] (1)  at (0.5, 0.5) {$\pi$};
		\node [style=ug] (2)  at (0.0, -0.0) {};
		\node [style=ug] (3)  at (0.5, -0.0) {};
		\node [style=gn] (4)  at (0.25, -0.5) {};
		\node [style=none] (5)  at (0.25, -1.0) {};
		\node [style=none] (6)  at (0.0, 1.0) {};
		\node [style=none] (7)  at (0.5, 1.0) {};
		\node [style=rn] (9)  at (-0.5, 0.25) {};
		\node [style=gn] (10)  at (-0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw [in=150, out=-90, looseness=1.25] (2) to (4);
		\draw [in=30, out=-90, looseness=1.25] (3) to (4);
		\draw (4) to (5.center);
		\draw (6.center) to (2);
		\draw (7.center) to (3);
		\draw (9) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-anti-CNOT-proof/ug-fork-absorbs-anti-CNOT-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (11)  at (-0.5, 0.75) {};
		\node [style=ug, rotate=180] (12)  at (0.5, 0.25) {};
		\node [style=gn] (13)  at (0.0, -0.25) {};
		\node [style=none] (14)  at (0.0, -1.25) {};
		\node [style=gn] (15)  at (-0.5, -0.75) {};
		\node [style=none] (16)  at (0.5, 1.25) {};
		\node [style=rn] (17)  at (0.5, 0.75) {};
		\node [style=rn] (18)  at (-0.5, -1.25) {};
		\node [style=none] (19)  at (-0.5, 1.25) {};
		\node [style=ug] (20)  at (-0.5, 0.25) {};
		\node [style=rn] (21)  at (-0.5, -0.25) {$\pi$};
		\node [style=rn] (22)  at (0.0, -0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (14.center);
		\draw [in=-90, out=0, looseness=1.25] (13) to (12);
		\draw (16.center) to (12);
		\draw (17) to (11);
		\draw (18) to (15);
		\draw (19.center) to (20);
		\draw (20) to (21);
		\draw (21) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-anti-CNOT-proof/ug-fork-absorbs-anti-CNOT-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=180] (23)  at (0.5, -0.0) {};
		\node [style=rn] (24)  at (0.5, 0.5) {};
		\node [style=none] (25)  at (-0.5, 1.5) {};
		\node [style=rn] (26)  at (-0.5, -1.25) {};
		\node [style=none] (27)  at (0.5, 1.5) {};
		\node [style=rn] (28)  at (-0.0, -1.0) {$\pi$};
		\node [style=ug, rotate=180] (29)  at (-0.5, -0.0) {};
		\node [style=gn] (30)  at (-0.5, -0.75) {};
		\node [style=gn] (31)  at (-0.0, -0.5) {};
		\node [style=gn] (32)  at (-0.5, 0.5) {};
		\node [style=none] (33)  at (-0.0, -1.5) {};
		\node [style=rn] (35)  at (-0.5, 1.0) {$\pi$};
		\node [style=rn] (36)  at (0.5, 1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=0, out=-90, looseness=1.25] (23) to (31);
		\draw (24) to (32);
		\draw (25.center) to (29);
		\draw (26) to (30);
		\draw (27.center) to (23);
		\draw [in=180, out=-90, looseness=1.25] (29) to (31);
		\draw (31) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-anti-CNOT-proof/ug-fork-absorbs-anti-CNOT-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (37)  at (0.0, -1.25) {};
		\node [style=ug, rotate=180] (39)  at (-0.5, 0.25) {};
		\node [style=gn] (40)  at (0.0, -0.25) {};
		\node [style=none] (41)  at (-0.5, 1.25) {};
		\node [style=rn] (42)  at (0.0, -0.75) {$\pi$};
		\node [style=rn] (43)  at (0.5, 0.75) {$\pi$};
		\node [style=none] (44)  at (0.5, 1.25) {};
		\node [style=rn] (45)  at (-0.5, 0.75) {$\pi$};
		\node [style=ug, rotate=180] (46)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=-90, looseness=1.25] (39) to (40);
		\draw (40) to (37.center);
		\draw (41.center) to (39);
		\draw (44.center) to (46);
		\draw [in=0, out=-90, looseness=1.25] (46) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-fork-absorbs-anti-CNOT-proof/ug-fork-absorbs-anti-CNOT-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (48)  at (-0.25, 0.25) {};
		\node [style=none] (49)  at (0.0, -0.75) {};
		\node [style=none] (50)  at (0.25, 0.75) {};
		\node [style=none] (51)  at (-0.25, 0.75) {};
		\node [style=gn] (52)  at (0.0, -0.25) {};
		\node [style=ug] (53)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=150, out=-90, looseness=1.25] (48) to (52);
		\draw (50.center) to (53);
		\draw (51.center) to (48);
		\draw (52) to (49.center);
		\draw [in=30, out=-90, looseness=1.25] (53) to (52);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ug-node-s.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.325) {};
		\node [style=none] (2) at (0, -0.325) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/white-dot-0-1-alpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot, inner sep=1pt, font={\footnotesize}] (0) at (0, 0.25) {$\alpha$};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zo-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (-0.25, 0) {$\pi$};
		\node [style=gn] (1) at (0.25, 0.25) {};
		\node [style=none] (2) at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zo-right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (-0.25, 0) {$\pi$};
		\node [style=rn] (1) at (0.25, 0.25) {};
		\node [style=none] (2) at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

